The manifold rheology of fluidized granular media

Fluidized granular media have a rich rheology: measuring shear stress $\sigma$ as a function of shear rate $\dot\gamma$, they exhibit Newtonian behavior $\sigma\sim\dot\gamma$ for low densities and shear rates, develop a yield stress for intermediate shear rates and densities approaching the granular glass transition, and finally, cross over to shear-thickening Bagnold scaling, $\sigma\sim\dot\gamma^2$. This wealth of flow-behaviors makes fluidized beds a fascinating material, but also one that is challenging to encompass into a global theory, despite its relevance for optimizing industrial processes and predicting natural hazards. We provide careful measurements spanning eight orders of magnitude in shear rate, and show that all these rheological regimes can be described qualitatively and quantitatively using the granular integration through transient formalism, a theory for glassy dynamics under shear adapted to granular fluids.

==> data_epsilon=0.80/Jc0.42-0.80.dat <==
peclet sigma/nT eta/eta0 etaB*d T/T0
0.0142372418751 8.42861974589 116.598650901 62.5072067774 5453.15371113
0.0142371157755 8.42858748595 116.59923735 62.5080748017 2126.01874457
0.0142301232542 8.42679772514 116.631761568 62.5562351457 125.228862689
0.0142230081925 8.42498336444 116.664982257 62.6053559653 78.8483864542
0.0142213398531 8.42455684316 116.672761557 62.616875407 73.2240557672
0.0142158966884 8.42316797644 116.698192762 62.6545048081 60.1686209081
0.0142087887401 8.42135659512 116.731462837 62.7037191556 49.6773550816
0.0142016843457 8.41954309223 116.764707573 62.752953445 42.8171352038
0.0140596675023 8.38313420206 117.434119538 63.7502182536 14.6688964365
0.0139757693723 8.36147147185 117.833808454 64.3511954691 11.340958421
0.0139190708272 8.34681660269 118.106433181 64.7628182318 9.95573653484
0.013779880119 8.31051528023 118.780579708 65.7903855151 7.8250974541
0.0136420813178 8.27434207238 119.458144524 66.8340164091 6.57309989781
0.0135056605046 8.23827401388 120.138811681 67.893771355 5.73531058854
0.0133706038996 8.20224788233 120.821658924 68.9693608608 5.12892246474
0.0132368978606 8.16632242834 121.507541241 70.061502249 4.66671297119
0.013104528882 8.13047418762 122.196112752 71.1702363852 4.30084650265
0.0129734835931 8.09471439382 122.887540066 72.2959008844 4.00296173964
0.0128437487572 8.05900647669 123.581263395 73.4384089626 3.75493759942
0.0107031239643 7.42598833166 136.649055584 97.444764224 2.06229271296
0.0106608814273 7.41261473551 136.943443149 98.0416383674 2.04695472515
0.00891926997028 6.82027198228 150.603585717 128.874927137 1.60224462284
0.00743272497524 6.24179332008 165.395712855 169.839465705 1.38519266317
0.00694081599703 6.03150532427 171.15047617 188.204503162 1.33112380199
0.00619393747936 5.69023162541 180.93644587 222.957285381 1.26088962126
0.00516161456614 5.16534177643 197.095368538 291.442764574 1.18235246987
0.00430134547178 4.66694993353 213.693712497 379.183864972 1.12980190764
0.00358445455982 4.19499377512 230.500127014 490.806742135 1.09335876607
0.00298704546651 3.74960612346 247.233173838 631.723948293 1.06750245637
0.00248920455543 3.33113324473 263.569009902 808.15783577 1.04889250351
0.00207433712952 2.94018970764 279.163695921 1027.16929462 1.0353861042
0.0017286142746 2.57750547177 293.673276341 1296.66791141 1.02554489614
0.0014405118955 2.24387638958 306.792690025 1625.51352945 1.01837037291
0.00120042657959 1.9399713523 318.289741362 2023.71554873 1.01315064595
0.00100035548299 1.66615317762 328.037502213 2502.83125415 1.00936821483
0.000833629569157 1.42228395373 336.02851062 3076.5604042 1.00664170487
0.000694691307631 1.20759930444 342.368592124 3761.52958769 1.00468792546
0.000578909423025 1.02067815418 347.249099638 4578.18080035 1.00329619689
0.000482424519188 0.859527653436 350.908112469 5551.70608604 1.00231030514
0.000481749267046 0.858383341594 350.932140808 5559.86841474 1.00230398177
0.000402020432657 0.72175070692 353.59166476 6712.99497777 1.00161524699
0.000335017027214 0.604749028537 355.525885122 8099.65975724 1.00112714834
0.000279180856011 0.505908062684 356.90192782 9757.21083505 1.00078543624
0.000232650713343 0.422735869415 357.871932585 11740.4753272 1.00054676123
0.000193875594452 0.352948990928 358.55165353 14115.3293964 1.00038033738
0.000161562995377 0.294513496664 359.026274946 16960.8169409 1.00026443451
0.000134635829481 0.245654009003 359.357020076 20371.7300686 1.00018378572
0.000112196524567 0.204842819859 359.587237159 24461.7371215 1.00012770178
9.34971038061e-05 0.170778365477 359.747365226 29367.1562355 1.00008871696
7.79142531718e-05 0.142359343834 359.858688539 35251.4926325 1.00006162598
6.49285443098e-05 0.118658291872 359.93605602 42310.8857929 1.00004280401
5.41071202582e-05 0.0988966778486 359.989812257 50780.6458784 1.00002972896
4.50892668818e-05 0.0824224476643 360.027156899 60943.0965164 1.00002064702
3.75743890682e-05 0.0686903219384 360.053097399 73136.9850701 1.00001433913
3.13119908902e-05 0.0572447994024 360.071114879 87768.7739168 1.00000995817
2.60933257418e-05 0.0477056573793 360.083628583 105326.189019 1.00000691561
2.17444381182e-05 0.0397556739859 360.09231941 126394.477353 1.00000480261
1.81203650985e-05 0.0331302836231 360.098355071 151675.915085 1.0000033352
1.51003042487e-05 0.0276088910543 360.102546678 182013.216744 1.00000231613
1.25835868739e-05 0.0230075951945 360.105457601 218417.625678 1.00000160844
1.04863223949e-05 0.0191731036263 360.107479116 262102.622165 1.00000111698
8.73860199579e-06 0.0159776486427 360.108882966 314524.372739 1.00000077568
7.28216832982e-06 0.0133147432485 360.109857871 377430.269083 1.00000053867
6.06847360819e-06 0.011095640234 360.110534893 452917.174401 1.00000037408
5.05706134016e-06 0.00924637893361 360.111005049 543501.31887 1.00000025978
4.21421778346e-06 0.0077053227641 360.111331548 652202.17397 1.0000001804
3.51184815289e-06 0.00642110634633 360.111558284 782643.101535 1.00000012528
2.92654012741e-06 0.00535092429492 360.111715739 939172.132486 1.000000087
2.4387834395e-06 0.00445910493304 360.111825083 1127006.90119 1.00000006042
2.320823563e-06 0.00424342576099 360.111848542 1184289.0557 1.00000005471
2.03231953292e-06 0.00371592156109 360.111901017 1352408.5666 1.00000004196
1.69359961077e-06 0.00309660175435 360.111953749 1622890.51756 1.00000002914
1.41133300897e-06 0.00258050172436 360.111990368 1947468.81911 1.00000002023
1.17611084081e-06 0.00215041825549 360.112015798 2336962.74796 1.00000001405
1e-06 0.0018284147008 360.11203181 2748527.34466 1.00000001016
9.80092367342e-07 0.00179201530079 360.112033458 2804355.43507 1.00000000976
8.16743639452e-07 0.00149334613485 360.112045721 3365226.63669 1.00000000678
6.80619699543e-07 0.0012444551418 360.112054238 4038272.05953 1.00000000471
5.67183082952e-07 0.00103704596853 360.112060152 4845926.55103 1.00000000327
4.72652569127e-07 0.000864204983635 360.112064259 5815111.92755 1.00000000227
3.93877140939e-07 0.000720170825399 360.112067111 6978134.36833 1.00000000158
3.28230950783e-07 0.000600142357801 360.112069092 8373761.28804 1.00000000109
2.73525792319e-07 0.000500118633411 360.112070467 10048513.584 1.00000000076
2.27938160266e-07 0.000416765528948 360.112071422 12058216.3328 1.00000000053
1.89948466888e-07 0.000347304608096 360.112072086 14469859.6261 1.00000000037
1.58290389073e-07 0.000289420507116 360.112072546 17363831.5735 1.00000000025
1.31908657561e-07 0.000241183756145 360.112072866 20836597.9067 1.00000000018
1.09923881301e-07 0.000200986463578 360.112073088 25003917.5034 1.00000000012
9.16032344175e-08 0.00016748871972 360.112073243 30004701.017 1.00000000009
7.63360286813e-08 0.000139573933142 360.11207335 36005641.2311 1.00000000006
6.36133572344e-08 0.000116311610975 360.112073424 43206769.4862 1.00000000004
5.30111310286e-08 9.69263424934e-05 360.112073476 51848123.391 1.00000000003
4.41759425239e-08 8.0771952086e-05 360.112073512 62217748.0753 1.00000000002
3.68132854366e-08 6.73099600763e-05 360.112073537 74661297.6954 1.00000000001
3.06777378638e-08 5.60916333996e-05 360.112073554 89593557.2389 1.00000000001
2.55647815532e-08 4.67430278346e-05 360.112073566 107512268.69 1.00000000001
2.13039846276e-08 3.89525231963e-05 360.112073574 129014722.432 1.0
1.7753320523e-08 3.24604359974e-05 360.11207358 154817666.92 1.0


==> data_epsilon=0.80/Jc0.43-0.80.dat <==
peclet sigma/nT eta/eta0 etaB*d T/T0
0.0128481207293 9.33989525826 136.779820602 75.8197575042 11153.3076371
0.0128480056141 9.33986031867 136.780534434 75.8208325268 1923.75146701
0.0128416966689 9.33794904023 136.819728717 75.8798192711 125.954402482
0.0128367696491 9.33646506913 136.850491476 75.9260110112 86.1970910589
0.0128352758206 9.33601593576 136.859834767 75.9400319842 79.3841576951
0.0128288581827 9.33408871063 136.900032935 76.0003370905 60.611770448
0.0128224437536 9.33215092318 136.94008208 76.0606007568 50.038492548
0.0128160325317 9.33020256883 136.979981898 76.1208227162 43.1187629935
0.0126878722064 9.29124726355 137.785924621 77.3421123698 14.7708607644
0.0126413465153 9.2770103274 138.081131368 77.7930807849 12.466940109
0.0125609934843 9.2523757894 138.595428637 78.5823271235 10.0242563252
0.0124353835495 9.21356825218 139.408195328 79.841574066 7.87918411368
0.012311029714 9.17488852046 140.225193927 81.1206907256 6.61845966432
0.0121879194168 9.13625965015 141.045258871 82.4192936659 5.77444508803
0.0120660402227 9.09772521642 141.869056183 83.7380572578 5.16380701373
0.0119453798204 9.05931752959 142.697101406 85.0775859164 4.69839981242
0.0118259260222 9.02089474521 143.527159647 86.4368442382 4.32972964643
0.011707666762 8.98261783661 144.361771703 87.817651984 4.02969475006
0.0115905900944 8.94445981875 145.200530495 89.220083658 3.77999447435
0.00970223920831 8.28296920101 160.632604596 117.913001228 2.09277654307
0.00965882507867 8.26661529933 161.0360314 118.740460337 2.07475481821
0.00804902089889 7.61731618663 178.064998677 157.556192082 1.61097072243
0.00679433977856 7.0391004538 194.934870558 204.334755478 1.40346140854
0.00670751741574 6.99619453159 196.254534719 208.380877088 1.39192741492
0.00558959784645 6.40281746824 215.531221857 274.61837831 1.26631635222
0.00465799820538 5.83680833202 235.773911304 360.492639232 1.18681834998
0.00388166517115 5.29779416337 256.800959729 471.170988604 1.13351124514
0.00323472097595 4.78543311482 278.358225038 612.868364117 1.09644442796
0.0026956008133 4.29971854771 300.126319448 792.954875624 1.07006165558
0.00224633401108 3.84090717342 321.720778841 1020.01075004 1.05100161162
0.00187194500923 3.40954117722 342.70661388 1303.85521828 1.03710790391
0.00155995417436 3.00641408533 362.624037975 1655.55921609 1.02693396574
0.00129996181197 2.63251238506 381.030254912 2087.5113089 1.01947561359
0.00108330150997 2.28884011653 397.544492329 2613.58339765 1.01401665152
0.000902751258311 1.97622518002 411.896364579 3249.52458138 1.01003577032
0.000752292715259 1.69508760001 423.960038852 4013.63649571 1.00714779118
0.000626910596049 1.44524773745 433.766811994 4927.77284942 1.00506544675
0.000522425496708 1.22580935646 441.487285164 6018.5767939 1.00357364215
0.000461630530265 1.09342933826 445.672494617 6875.76901321 1.00281409074
0.00043535458059 1.03516714534 447.390743376 7318.8668477 1.00251155495
0.000362795483825 0.87112673323 451.792588483 8869.05197797 1.00175964498
0.000302329569854 0.731104771602 455.007572995 10718.5976525 1.00122985793
0.000251941308212 0.612347606793 457.317981036 12927.6286257 1.00085800628
0.000209951090176 0.512120154924 458.958446543 15568.8022713 1.00059778073
0.000174959241814 0.427840823927 460.113490231 18729.5804377 1.00041607577
0.000145799368178 0.357160800443 460.922361613 22515.0080508 1.00028940365
0.000121499473482 0.297998599195 461.486987131 27051.1064663 1.00020119877
0.000101249561235 0.248543862464 461.880392331 32489.0001653 1.00013982975
8.43746343623e-05 0.207242668802 462.154201154 39009.9120907 1.00009715638
7.03121953019e-05 0.172773388747 462.34463927 46831.1841074 1.00006749501
5.85934960849e-05 0.144019051378 462.477029642 56213.5128154 1.00004688375
4.88279134041e-05 0.120039752392 462.569035923 67469.6352785 1.00003256405
4.06899278367e-05 0.100046951426 462.632962289 80974.7513805 1.00002261677
3.39082731973e-05 0.0833804626542 462.677371593 97179.0292211 1.00001570746
2.82568943311e-05 0.0694883514806 462.708219109 116622.609982 1.00001090862
2.35474119426e-05 0.0579096409375 462.729644722 139953.612202 1.00000757575
1.96228432855e-05 0.0482595860211 462.744525418 167949.735482 1.00000526109
1.63523694046e-05 0.0402172198536 462.754860101 201544.183656 1.00000365361
1.36269745038e-05 0.0335148696822 462.762037383 241856.771504 1.00000253727
1.13558120865e-05 0.0279293588933 462.767021809 290231.251862 1.00000176201
9.46317673875e-06 0.0232746398378 462.770483313 348280.107355 1.00000122362
7.88598061562e-06 0.0193956339486 462.772887182 417938.299803 1.00000084974
6.57165051302e-06 0.0161630865959 462.774556558 501527.768934 1.0000005901
5.47637542752e-06 0.0134692725718 462.775715858 601834.830378 1.00000040979
4.5636461896e-06 0.0112244133365 462.776520933 722203.052843 1.00000028458
3.80303849133e-06 0.00935368908066 462.777080015 866644.710408 1.00000019762
3.16919874278e-06 0.00779474744006 462.777468268 1039974.52499 1.00000013724
2.64099895231e-06 0.00649562665114 462.777737888 1247970.15707 1.00000009531
2.20083246026e-06 0.00541302439936 462.777925125 1497564.79439 1.00000006618
2.13102746473e-06 0.00524133687265 462.777951691 1546619.86041 1.00000006205
1.83402705022e-06 0.00451085493354 462.778055151 1797078.25818 1.00000004596
1.52835587518e-06 0.0037590465114 462.778145447 2156494.33059 1.00000003192
1.27362989598e-06 0.00313253918394 462.778208152 2587793.54736 1.00000002216
1.06135824665e-06 0.00261044956558 462.778251697 3105352.54903 1.00000001539
1e-06 0.0024595367648 462.778262809 3295891.61581 1.00000001366
8.84465205545e-07 0.00217537478014 462.778281937 3726423.30232 1.00000001069
7.37054337954e-07 0.00181281239905 462.778302937 4471708.16571 1.00000000742
6.14211948295e-07 0.00151067704681 462.77831752 5366049.96795 1.00000000515
5.11843290246e-07 0.00125889756656 462.778327648 6439260.10245 1.00000000358
4.26536075205e-07 0.00104908132141 462.77833468 7727112.24036 1.00000000249
3.55446729337e-07 0.000874234443732 462.778339564 9272534.78631 1.00000000173
2.96205607781e-07 0.00072852870845 462.778342956 11127041.8251 1.0000000012
2.46838006484e-07 0.000607107260131 462.778345311 13352450.2581 1.00000000083
2.05698338737e-07 0.000505922718564 462.778346947 16022940.3663 1.00000000058
1.71415282281e-07 0.000421602266506 462.778348083 19227528.4868 1.0000000004
1.42846068567e-07 0.000351335222686 462.778348871 23073034.2235 1.00000000028
1.19038390473e-07 0.000292779352586 462.778349419 27687641.1009 1.00000000019
9.91986587273e-08 0.000243982794022 462.7783498 33225169.3484 1.00000000013
8.26655489394e-08 0.000203318995134 462.778350064 39870203.2409 1.00000000009
6.88879574495e-08 0.000169432496012 462.778350247 47844243.908 1.00000000006
5.74066312079e-08 0.000141193746716 462.778350375 57413092.7055 1.00000000005
4.78388593399e-08 0.000117661455619 462.778350463 68895711.2597 1.00000000003
3.98657161166e-08 9.80512130287e-05 462.778350525 82674853.5226 1.00000000002
3.32214300972e-08 8.17093441982e-05 462.778350567 99209824.2362 1.00000000002
2.7684525081e-08 6.80911201695e-05 462.778350597 119051789.091 1.00000000001
2.30704375675e-08 5.67426001438e-05 462.778350617 142862146.916 1.00000000001
1.92253646396e-08 4.72855001213e-05 462.778350632 171434576.304 1.00000000001
1.60211371996e-08 3.94045834351e-05 462.778350642 205721491.57 1.0


==> data_epsilon=0.80/Jc0.44-0.80.dat <==
peclet sigma/nT eta/eta0 etaB*d T/T0
0.0115611988905 10.3795443208 161.241631412 92.6557116475 29473.8142464
0.0115611988905 10.3795443208 161.241631412 92.6557116475 29473.8142464
0.011555418291 10.3774754764 161.290137899 92.7299503369 126.913880327
0.0115545987617 10.3771828292 161.29702893 92.7404894809 116.188124437
0.0115496405819 10.3754090606 161.338690328 92.804266541 79.9843056716
0.0115438657616 10.3733392851 161.387198704 92.8786085399 61.0504318358
0.0115380938287 10.3712694171 161.435713798 92.9530055622 50.4058446518
0.0115323247818 10.369197541 161.484205769 93.0274404553 43.4456405776
0.011417001534 10.3275767807 162.460633166 94.535291361 14.8827924363
0.0114166328223 10.3274430201 162.463775771 94.5401732041 14.8575198412
0.0113028315186 10.2860431419 163.4416944 96.0668359253 10.099870549
0.0111898032034 10.2446026864 164.427494736 97.6224889681 7.93863363705
0.0110779051714 10.2032345189 165.417706162 99.2024129746 6.66783644661
0.0109671261197 10.1619469648 166.412465381 100.807049076 5.81728711415
0.0108574548585 10.1207870683 167.412554756 102.437241848 5.2020182936
0.0107488803099 10.0797278989 168.417551826 104.093115703 4.73295352303
0.0106413915068 10.0386463769 169.425393447 105.773765718 4.36138142155
0.0105349775917 9.99777591515 170.440009903 107.48201991 4.05908955025
0.0104296278158 9.95694672984 171.4585479 109.216490109 3.8073531146
0.00889228986422 9.32156095854 188.268126733 140.656910921 2.18672263137
0.00869135651318 9.23234504589 190.777094814 145.826533192 2.08850209174
0.00724279709432 8.5375752296 211.704453111 194.187629213 1.62063151691
0.00666515104062 8.23055717972 221.779300503 221.059355148 1.50272562001
0.00603566424526 7.87198828228 234.240040673 257.830295944 1.39941372178
0.00502972020439 7.23515053355 258.348243592 341.23971586 1.27238358961
0.00419143350366 6.62643550687 283.935152399 450.04347332 1.19184398825
0.00349286125305 6.04514166701 310.832854626 591.212308878 1.13771483284
0.00291071771087 5.49069144778 338.788546029 773.261727795 1.09997147169
0.00242559809239 4.96280354796 367.459948729 1006.44269653 1.07301614813
0.00202133174366 4.46147678817 396.408364584 1302.87604326 1.0534634151
0.00168444311972 3.9870616704 425.107112635 1676.6403205 1.03914238436
0.00140370259976 3.54026178794 452.962283827 2143.80274381 1.02859741513
0.00116975216647 3.12209401803 479.351275618 2722.43747422 1.02081820278
0.000974793472059 2.73379653328 503.680740402 3432.73768309 1.01508443103
0.000812327893382 2.37661994564 525.448479857 4297.30975036 1.01087140927
0.000676939911152 2.05160002684 544.307532565 5341.85517298 1.00779079782
0.000564116592627 1.75930007108 560.109339949 6596.32166604 1.00555189452
0.000470097160522 1.49960387267 572.915660575 8096.56768448 1.0039357156
0.000444242383942 1.42553433647 576.314385125 8618.61247948 1.00353378305
0.000391747633769 1.27160226346 582.970634339 9886.40009088 1.00277709349
0.000326456361474 1.07361328666 590.642250403 12019.8004924 1.00195190653
0.000272046967895 0.903328380844 596.353172241 14563.2239789 1.00136759945
0.000226705806579 0.758033241455 600.519861162 17597.9717703 1.00095586604
0.000188921505483 0.634842305907 603.512446504 21222.8018092 1.00066686303
0.000157434587902 0.530897475445 605.636829056 25557.0080767 1.00046461205
0.000131195489918 0.443507217913 607.132602909 30744.1531132 1.00032338705
0.000109329574932 0.370227064207 608.180193007 36956.6415335 1.00022493416
9.110797911e-05 0.308893555996 608.911537809 44401.298866 1.00015637872
7.5923315925e-05 0.257626731356 609.421152858 53326.1514617 1.00010868074
6.32694299375e-05 0.214813902703 609.775867026 64028.6279994 1.00007551353
5.27245249479e-05 0.179084015163 610.022587417 76865.4414182 1.00005245966
4.39371041233e-05 0.149278640816 610.194110068 92264.4648022 1.00003643983
3.66142534361e-05 0.124423169268 610.313314446 110738.986935 1.00002531003
3.05118778634e-05 0.103700045509 610.396139449 132904.818254 1.00001757863
2.54265648861e-05 0.0864248506206 610.453678153 159500.815757 1.00001220845
2.11888040718e-05 0.0720254242037 610.493645888 191413.510348 1.0000084786
1.76573367265e-05 0.0600239161175 610.521406232 229706.657155 1.00000588817
1.47144472721e-05 0.0500215097396 610.540686647 275656.693616 1.00000408913
1.22620393934e-05 0.0416855056731 610.554076982 330795.287159 1.00000283973
1.02183661612e-05 0.0347384504906 610.563376383 396960.390635 1.00000197206
8.5153051343e-06 0.0289490149448 610.569834571 476357.507346 1.0000013695
7.09608761192e-06 0.0241243563265 610.574319553 571633.207754 1.00000095105
5.91340634327e-06 0.0201037328238 610.577434186 685963.348492 1.00000066045
4.92783861939e-06 0.0167531700344 610.579597156 823158.93422 1.00000045865
4.10653218282e-06 0.0139610093738 610.581099233 987793.151113 1.00000031851
3.42211015235e-06 0.011634194354 610.582142349 1185353.80639 1.00000022119
2.85175846029e-06 0.0096951734639 610.582866739 1422426.25522 1.0000001536
2.37646538358e-06 0.00807931787636 610.583369789 1706912.91256 1.00000010667
1.98038781965e-06 0.00673276874907 610.58371913 2048296.66699 1.00000007407
1.97351295691e-06 0.00670939618497 610.583724633 2055432.06225 1.00000007356
1.65032318304e-06 0.00561064285345 610.583961728 2457956.97699 1.00000005144
1.3752693192e-06 0.00467553700127 610.5841302 2949549.18622 1.00000003572
1.146057766e-06 0.00389628158096 610.584247194 3539459.70166 1.00000002481
1e-06 0.00339972565212 610.584310648 4056425.7001 1.00000001889
9.55048138334e-07 0.00324690174951 610.58432844 4247352.20716 1.00000001723
7.95873448611e-07 0.00270575170795 610.58438486 5096823.11956 1.00000001196
6.63227873843e-07 0.00225479323465 610.584424041 6116188.13595 1.00000000831
5.52689894869e-07 0.00187899444594 610.584451251 7339426.0902 1.00000000577
4.60574912391e-07 0.0015658287534 610.584470146 8807311.58079 1.00000000401
3.83812426992e-07 0.00130485732254 610.584483267 10568774.1241 1.00000000278
3.1984368916e-07 0.00108738111835 610.58449238 12682529.1382 1.00000000193
2.66536407634e-07 0.00090615094135 610.584498708 15219035.1235 1.00000000134
2.22113673028e-07 0.000755125789892 610.584503102 18262842.2797 1.00000000093
1.85094727523e-07 0.000629271494721 610.584506154 21915410.8452 1.00000000065
1.54245606269e-07 0.000524392914087 610.584508273 26298493.1055 1.00000000045
1.28538005225e-07 0.000436994096128 610.584509745 31558191.8025 1.00000000031
1.07115004354e-07 0.000364161747383 610.584510767 37869830.2264 1.00000000022
8.92625036282e-08 0.000303468123171 610.584511476 45443796.3246 1.00000000015
7.43854196901e-08 0.000252890102847 610.584511969 54532555.6336 1.0000000001
6.19878497418e-08 0.00021074175249 610.584512312 65439066.7969 1.00000000007
5.16565414515e-08 0.000175618127144 610.584512549 78526880.1869 1.00000000005
4.30471178762e-08 0.000146348439326 610.584512714 94232256.2498 1.00000000003
3.58725982302e-08 0.000121957032795 610.584512829 113078707.521 1.00000000002
2.98938318585e-08 0.000101630860675 610.584512909 135694449.043 1.00000000002
2.49115265487e-08 8.46923839036e-05 610.584512964 162833338.866 1.00000000001
2.07596054573e-08 7.0576986591e-05 610.584513002 195400006.651 1.00000000001
1.72996712144e-08 5.8814155495e-05 610.584513029 234480007.992 1.00000000001
1.44163926787e-08 4.90117962474e-05 610.584513047 281376009.599 1.0


==> data_epsilon=0.80/Jc0.45-0.80.dat <==
peclet sigma/nT eta/eta0 etaB*d T/T0
0.0103712611345 11.5704474771 191.079582617 114.13390903 9373.6006978
0.0103711659901 11.5704064041 191.080657266 114.135597992 1949.03284249
0.0103682382888 11.5691472796 191.113813301 114.187636935 183.376778106
0.0103660755039 11.5682195086 191.138358122 114.226129342 127.898097589
0.0103608924662 11.5659907845 191.197132121 114.318412457 80.5426140086
0.0103557120199 11.5637609841 191.255899292 114.410755234 61.4652622943
0.0103505341639 11.561531684 191.314685689 114.503173297 50.7442832615
0.0103453588968 11.5593027421 191.373488973 114.595665305 43.7370973063
0.010283917411 11.533083844 192.080185811 115.70602241 19.4893119652
0.0102419053079 11.5148719888 192.563537742 116.473004135 14.9991269945
0.0101394862548 11.4706412794 193.761481119 118.381400088 10.181732303
0.0100380913922 11.426415605 194.964063948 120.319328879 8.00272146323
0.00993771047833 11.3823594906 196.174094168 122.28897172 6.72204001948
0.00983833337354 11.3383546299 197.389569459 124.289557674 5.86453965997
0.00973995003981 11.2944239346 198.610888272 126.321798948 5.24397392008
0.00964255053941 11.2506596865 199.839696969 128.387226172 4.77103837121
0.00954612503402 11.2069017011 201.073178102 130.484522666 4.39644964773
0.00945066378368 11.1633152441 202.314296951 132.616095874 4.09157252767
0.00935615714584 11.1197828454 203.560962935 134.781090628 3.83769565162
0.00820501439468 10.5599111252 220.433001322 166.429092023 2.34786679823
0.00779679762153 10.3467877438 227.292432491 180.592908391 2.10370509283
0.00655099207567 9.63766597471 251.976764041 238.278796275 1.64524514844
0.00649733135128 9.60486584308 253.193169737 241.406493334 1.63130806159
0.00541444279273 8.89354074299 281.330376627 321.880624633 1.4077234941
0.00451203566061 8.21204063649 311.726888344 427.990095081 1.27914696791
0.00376002971717 7.55956694045 344.350991509 567.338214733 1.19747651548
0.00313335809765 6.93496536677 379.079206881 749.465954599 1.1424557755
0.00261113174804 6.33746269218 415.702205378 986.246603435 1.10398057053
0.00217594312336 5.7663731123 453.890297033 1292.21666277 1.07640558402
0.00181328593614 5.22133527535 493.186279738 1684.90985427 1.05631850017
0.00151107161345 4.70229638951 532.991950971 2185.08120116 1.04153129706
0.00125922634454 4.20967010869 572.584992094 2816.87864144 1.03057806195
0.00104935528712 3.74429844521 611.144067906 3607.8877976 1.02244179595
0.000874462739264 3.30739475832 647.799223173 4589.13772118 1.01639752696
0.000728718949386 2.90044701708 681.711423699 5795.25414212 1.01191737585
0.000607265791155 2.52499236982 712.158974028 7264.90787851 1.00861031372
0.000506054825963 2.18237413562 738.630663893 9041.94247372 1.00618300552
0.000429154971755 1.90161899598 758.935830429 10955.2649688 1.00455967996
0.000421712354969 1.87344784996 760.888432426 11177.2929631 1.00441342372
0.000351426962474 1.59834253926 778.987479712 13731.7970483 1.00313278247
0.000292855802062 1.35632453643 793.241603489 16779.6782254 1.00221281331
0.000244046501718 1.14580932642 804.147033817 20412.4368879 1.00155652719
0.000203372084765 0.96450380724 812.284757483 24742.805457 1.0010912263
0.000169476737304 0.809640231799 818.234305846 29908.839817 1.00076303371
0.00014123061442 0.678229987447 822.515020159 36078.3748263 1.00053250333
0.000117692178684 0.567282867631 825.558329072 43454.2379512 1.00037108737
9.80768155696e-05 0.473964180413 827.703636016 52280.5904603 1.00025833283
8.17306796413e-05 0.395687743125 829.207431059 62850.6903536 1.00017970607
6.81088997011e-05 0.330157502846 830.257877438 75516.3721123 1.00012494542
5.67574164176e-05 0.275373906658 830.990130249 90699.5692824 1.00008684004
4.72978470147e-05 0.229619039719 831.499940018 108906.255811 1.00006034059
3.94148725122e-05 0.191430815629 831.854598334 130743.248903 1.00004192009
3.28457270935e-05 0.159572968901 832.101190276 156938.407146 1.00002911934
2.73714392446e-05 0.133004863826 832.272580484 188364.878626 1.0000202257
2.28095327038e-05 0.110853246452 832.391671937 226070.198534 1.00001404753
1.90079439199e-05 0.0923868873556 832.474408375 271311.20282 1.00000975615
1.58399532665e-05 0.0769943879607 832.531880669 325595.920296 1.00000677554
1.31999610555e-05 0.0641650664845 832.571799916 390733.838834 1.00000470545
1.09999675462e-05 0.0534726693743 832.599525443 468896.220826 1.00000326778
9.16663962185e-06 0.0445615883723 832.618781127 562688.47809 1.00000226934
7.63886635154e-06 0.0371352534057 832.632154021 675237.018681 1.00000157595
6.36572195961e-06 0.0309463896762 832.641441182 810293.460313 1.00000109442
5.30476829968e-06 0.025788857822 832.647890807 972359.684196 1.00000076002
4.42064024973e-06 0.0214908304552 832.652369813 1166837.89769 1.0000005278
3.68386687478e-06 0.0179090922806 832.655480282 1400210.70786 1.00000036653
3.06988906231e-06 0.0149242822835 832.657640353 1680257.20834 1.00000025453
2.55824088526e-06 0.0124369243084 832.659140413 2016312.28245 1.00000017676
2.13186740438e-06 0.0103641165566 832.660182128 2419577.766 1.00000012275
1.84173989782e-06 0.00895366226615 832.66078268 2800733.53363 1.00000009161
1.77655617032e-06 0.00863677130078 832.660905543 2903495.84176 1.00000008524
1.48046347527e-06 0.00719731375971 832.661407916 3484197.11223 1.0000000592
1.23371956272e-06 0.00599776397936 832.661756787 4181038.28648 1.00000004111
1.0280996356e-06 0.00499813810373 832.661999058 5017247.40359 1.00000002855
1e-06 0.00486153103149 832.662028745 5158230.41126 1.00000002701
8.56749696335e-07 0.00416511592804 832.662167302 6020698.10082 1.00000001982
7.13958080279e-07 0.00347093042706 832.662284139 7224838.73475 1.00000001377
5.94965066899e-07 0.00289244230439 832.662365275 8669807.32651 1.00000000956
4.95804222416e-07 0.0024103687501 832.66242162 10403769.4958 1.00000000664
4.13170185347e-07 0.00200864071948 832.662460748 12484523.9816 1.00000000461
3.44308487789e-07 0.00167386732085 832.662487921 14981429.2669 1.0000000032
2.86923739824e-07 0.00139488946565 832.662506791 17977715.5276 1.00000000222
2.3910311652e-07 0.00116240790634 832.662519895 21573258.9727 1.00000000154
1.992525971e-07 0.000968673265868 832.662528995 25887911.0501 1.00000000107
1.66043830917e-07 0.000807227727685 832.662535314 31065493.4959 1.00000000074
1.38369859097e-07 0.000672689776614 832.662539703 37278592.3917 1.00000000052
1.15308215914e-07 0.000560574815896 832.66254275 44734311.0338 1.00000000036
9.60901799287e-08 0.000467145681102 832.662544866 53681173.3768 1.00000000025
8.00751499406e-08 0.000389288068272 832.662546336 64417408.1658 1.00000000017
6.67292916172e-08 0.000324406723958 832.662547357 77300889.8937 1.00000000012
5.56077430143e-08 0.000270338936862 832.662548066 92761067.9515 1.00000000008
4.63397858452e-08 0.000225282447518 832.662548558 111313281.608 1.00000000006
3.86164882044e-08 0.000187735373009 832.6625489 133575937.984 1.00000000004
3.2180406837e-08 0.000156446144219 832.662549137 160291125.626 1.00000000003
2.68170056975e-08 0.000130371786875 832.662549302 192349350.79 1.00000000002
2.23475047479e-08 0.000108643155744 832.662549416 230819220.979 1.00000000001
1.86229206232e-08 9.05359631281e-05 832.662549496 276983065.203 1.00000000001
1.55191005194e-08 7.54466359454e-05 832.662549551 332379678.264 1.00000000001
1.29325837661e-08 6.28721966238e-05 832.662549589 398855613.937 1.0


==> data_epsilon=0.80/Jc0.46-0.80.dat <==
peclet sigma/nT eta/eta0 etaB*d T/T0
0.00927322890568 12.9404738196 227.722777745 141.792652917 29140.6942241
0.00927322890568 12.9404738196 227.722777745 141.792652917 29140.6942241
0.0092722873347 12.9399966605 227.7375045 141.816222119 373.373070799
0.00926859229122 12.9381200638 227.795254647 141.908735367 129.065454047
0.00926395799508 12.9357512387 227.867481624 142.024742701 81.2850657905
0.00925932601608 12.9333720547 227.939541292 142.140726255 62.0193518221
0.00925469635307 12.9309947201 228.011648642 142.256820059 51.1977802539
0.0092500690049 12.928620929 228.083833607 142.373042891 44.1279963772
0.00922993454979 12.9183573311 228.399919417 142.881355187 29.1007554696
0.00915756831485 12.8814069864 229.546359404 144.733304506 15.136884394
0.0090659926317 12.8342597373 231.016360174 147.131482513 10.2725904544
0.00897533270538 12.7872508684 232.49515322 149.568997618 8.07440158292
0.00888557937833 12.7404778717 233.984582079 152.047654922 6.78254911443
0.00879672358454 12.6936130279 235.478674983 154.564186926 5.91679730988
0.0087087563487 12.6468332261 236.980671586 157.121284732 5.29033351283
0.00862166878521 12.6002247243 238.492227873 159.72067305 4.8129013323
0.00853545209736 12.5536703801 240.011176843 162.36154408 4.43486387147
0.00845009757639 12.5072734006 241.539517209 165.045886891 4.12712369406
0.00836559660062 12.460964656 243.075965899 167.773489483 3.8709053853
0.00761910000941 12.0352694653 257.774182779 195.350254006 2.61964200299
0.00697133050052 11.6384811001 272.438140682 225.647471291 2.12041198975
0.00644986287148 11.2975247267 285.838085062 255.886779323 1.86454880716
0.00580944208377 10.8484262228 304.733070652 302.874979131 1.64306970771
0.00484120173647 10.0905299067 340.132450532 405.670216112 1.41689851415
0.00403433478039 9.36394342201 378.768732927 542.101267326 1.2866475981
0.00336194565033 8.66730064573 420.707687203 722.550149196 1.20374862059
0.00280162137527 7.99931157437 465.940482634 960.282995966 1.14776693923
0.00233468447939 7.35870800439 514.352255529 1272.06905602 1.10850204927
0.0019455703995 6.74456264183 565.710340234 1678.90221709 1.08026094842
0.00162130866625 6.15590119678 619.602570914 2206.61081697 1.05959855636
0.0013510905552 5.59220895414 675.439114632 2886.55598254 1.04430869358
0.001125908796 5.05338372394 732.430362967 3756.13647516 1.03291311634
0.000938257330003 4.53978599457 789.588272436 4859.11255525 1.02438661834
0.000781881108336 4.05230018597 845.761991529 6245.76557974 1.01799893382
0.00065156759028 3.59223682659 899.689726743 7972.81199773 1.01321833732
0.0005429729919 3.16130349968 950.112952707 10103.5791207 1.00965126117
0.00045247749325 2.76136686694 995.896949872 12708.5398852 1.00700221623
0.000416007310609 2.58796279329 1015.18300825 14090.3445567 1.00602625232
0.000377064577708 2.39418900211 1036.16750958 15866.9140918 1.00504700875
0.000314220481424 2.06111503482 1070.42197455 19669.7464707 1.00361428558
0.000261850401186 1.76278660866 1098.58527476 24224.719983 1.00257261697
0.000218208667655 1.49894675472 1120.98934105 29662.497958 1.00182126622
0.000181840556379 1.26838691426 1138.27782614 36143.9622557 1.00128341242
0.000151533796983 1.06905307491 1151.26959742 43867.7910645 1.00090100075
0.000126278164152 0.898268496217 1160.82080596 53078.074529 1.00063067291
0.00010523180346 0.753007879038 1167.72285799 64072.4017704 1.00044046671
8.76931695503e-05 0.630152280087 1172.64625025 77211.0551742 1.00030711814
7.30776412919e-05 0.526684995881 1176.12559059 92928.1762654 1.00021388438
6.08980344099e-05 0.439815953012 1178.56890141 111745.47292 1.00014882728
5.07483620083e-05 0.367044704142 1180.27771598 134288.992073 1.00010349626
4.22903016735e-05 0.30617953684 1181.4698766 161309.559685 1.00007194216
3.52419180613e-05 0.255328959277 1182.30033446 193707.533449 1.00004999358
2.93682650511e-05 0.212878141932 1182.87827178 232562.666916 1.00003473407
2.44735542092e-05 0.177458731299 1183.28021179 279170.029574 1.00002412876
2.03946285077e-05 0.14791719612 1183.55962451 335083.141341 1.00001675989
1.69955237564e-05 0.123284552944 1183.75380024 402165.738417 1.00001164064
1.41629364637e-05 0.102748836322 1183.88871171 482653.887506 1.00000808467
1.18024470531e-05 0.0856308085807 1183.98243269 579230.515391 1.00000561478
9.83537254422e-06 0.0713629307291 1184.04753237 695114.836322 1.00000389936
8.19614378685e-06 0.0594713799101 1184.09274804 834169.65712 1.00000270799
6.83011982237e-06 0.0495607976294 1184.12415145 1001030.13624 1.00000188059
5.69176651864e-06 0.0413014253838 1184.14596114 1201258.28835 1.00000130599
4.74313876554e-06 0.0344182947269 1184.16110761 1441528.38444 1.00000090695
3.95261563795e-06 0.0286821670511 1184.17162639 1729849.42728 1.00000062983
3.29384636496e-06 0.0239019533212 1184.1789313 2075832.11803 1.00000043739
2.7448719708e-06 0.0199183797631 1184.18400426 2491009.21293 1.00000030374
2.287393309e-06 0.0165986991833 1184.18752718 2989219.94837 1.00000021093
1.90616109083e-06 0.0138322778965 1184.18997368 3587071.34882 1.00000014648
1.7306208248e-06 0.012558460062 1184.19095063 3950918.29364 1.00000012074
1.58846757569e-06 0.0115269147848 1184.19167265 4304491.79428 1.00000010172
1.32372297974e-06 0.00960577189115 1184.1928525 5165395.29957 1.00000007064
1.10310248312e-06 0.00800481544782 1184.19367184 6198478.64817 1.00000004906
1e-06 0.00725664007956 1184.19400366 6837559.10433 1.00000004031
9.19252069267e-07 0.00667068274501 1184.19424082 7438177.95173 1.00000003407
7.66043391056e-07 0.00555890414235 1184.19463595 8925816.52035 1.00000002366
6.38369492546e-07 0.00463242119202 1184.19491035 10710982.3063 1.00000001643
5.31974577122e-07 0.00386035161454 1184.1951009 12853180.8358 1.00000001141
4.43312147602e-07 0.00321696003827 1184.19523323 15423818.7265 1.00000000792
3.69426789668e-07 0.00268080023992 1184.19532513 18508583.9082 1.0000000055
3.07855658057e-07 0.00223400032032 1184.19538894 22210301.8867 1.00000000382
2.56546381714e-07 0.00186166700327 1184.19543326 26652363.2614 1.00000000265
2.13788651428e-07 0.00155138920971 1184.19546403 31982836.745 1.00000000184
1.78157209524e-07 0.00129282436476 1184.19548541 38379404.7865 1.00000000128
1.4846434127e-07 0.0010773536508 1184.19550025 46055286.321 1.00000000089
1.23720284391e-07 0.000897794716812 1184.19551055 55266344.0665 1.00000000062
1.03100236993e-07 0.000748162268536 1184.19551771 66319613.2803 1.00000000043
8.59168641607e-08 0.000623468559729 1184.19552268 79583536.2705 1.0000000003
7.15973868005e-08 0.000519557134621 1184.19552613 95500243.8031 1.00000000021
5.96644890005e-08 0.000432964279728 1184.19552853 114600292.796 1.00000000014
4.97204075004e-08 0.000360803566947 1184.19553019 137520351.548 1.0000000001
4.1433672917e-08 0.000300669639416 1184.19553135 165024422.019 1.00000000007
3.45280607642e-08 0.000250558033017 1184.19553215 198029306.556 1.00000000005
2.87733839701e-08 0.000208798360945 1184.19553271 237635167.98 1.00000000003
2.39778199751e-08 0.000173998634178 1184.1955331 285162201.669 1.00000000002
1.99815166459e-08 0.000144998861848 1184.19553337 342194642.081 1.00000000002
1.66512638716e-08 0.000120832384892 1184.19553355 410633570.562 1.00000000001
1.38760532263e-08 0.000100693654088 1184.19553368 492760284.729 1.00000000001
1.15633776886e-08 8.39113784129e-05 1184.19553377 591312341.719 1.00000000001


==> data_epsilon=0.80/Jc0.465-0.80.dat <==
peclet sigma/nT eta/eta0 etaB*d T/T0
0.008757426809082654 13.702656607022046 249.1471340291334 158.56336632037682 45593.856347244095
0.008757385898756647 13.7026340305815 249.14788742988813 158.56458653774118 2957.8441607068307
0.008756890687570065 13.702360773474739 249.15700822628958 158.5793585830317 526.8016091571376
0.008753048095678112 13.700236518459942 249.22774489204357 158.69401606498238 129.77394289231867
0.008748671571630274 13.697816037728488 249.30836691931074 158.82476395655996 81.76435670276982
0.008744297235844458 13.695420838220254 249.38946760306814 158.95590803439663 62.447471337710766
0.008739925087226536 13.693020230577098 249.47048850884968 159.0870927016499 51.57013559239683
0.008735555124682923 13.690629313012273 249.55170469628555 159.2184934336711 44.4625281079872
0.00872994162870954 13.687553715661275 249.65607275155884 159.38750506358005 38.190247211187895
0.008648199573436094 13.642015425399968 251.17734809156414 161.87442754750717 15.219192693757062
0.008561717577701734 13.593498570606576 252.81217552447154 164.5737503236657 10.326286775886034
0.008476100401924716 13.545020596081503 254.4551324476952 167.31643428883578 8.114920597405698
0.008391339397905468 13.496652007202542 256.1075615534515 170.10402581133386 6.814996983038737
0.008307426003926414 13.448481127909181 257.77120046597514 172.93838159610416 5.9453812254525005
0.008224351743887151 13.40032030991906 259.4425122832482 175.81784105080632 5.315791242939177
0.008142108226448279 13.352203034960887 261.12213902420933 178.74351816812137 4.835654125364161
0.008060687144183796 13.304289424453186 262.8132497863046 181.7183015632485 4.455802760679194
0.007980080272741958 13.256536677488672 264.51509180482594 184.74243923541687 4.146566669302514
0.007900279470014539 13.20882704237514 266.22536845197504 187.81508021735996 3.8890301362159088
0.007821276675314393 13.161192710823464 267.9447406429732 190.93742689329346 3.6707614525986982
0.007743063908561249 13.113703862220861 269.67467630448357 194.11129199606287 3.4831344731119795
0.007665633269475637 13.066371635456601 271.4154750092104 197.33769234128968 3.319880348088679
0.00758897693678088 13.018980954359494 273.1626998662657 200.61418668632658 3.176194683972627
0.007513087167413071 12.971780053017909 274.9215517220143 203.94536366113712 3.0487887593798506
0.00743795629573894 12.924658299759958 276.68975943162775 207.33037896303986 2.9348740652881626
0.007363576732781551 12.877675347986731 278.4686396144065 210.77104770782918 2.832368853819431
0.007358679918849478 12.87456290221183 278.5865970813793 211.00064536799889 2.8259393107824406
0.007289940965453735 12.83075447827737 280.256582033827 214.26699934006834 2.7395406032535257
0.007217041555799198 12.7839318804839 282.05440042661337 217.8196980344682 2.6550486573666636
0.0071448711402412055 12.737298522394282 283.8641610971343 221.43162238702314 2.5778182982155116
0.0064036405259746175 12.235038345834365 304.2327956233599 264.7905987995137 2.0247390745386187
0.005954059283534338 11.908021800302663 318.4594233440861 298.1016828738174 1.8144268567042543
0.004961716069611949 11.112226743111442 356.6127150277864 400.5791985717042 1.5070132454201766
0.004134763391343291 10.348837853909133 398.536917913701 537.2066416644788 1.341750544986682
0.0034456361594527424 9.616800680214618 444.4151303619531 718.8576484299209 1.2403976507414125
0.0028713634662106188 8.91445410382718 494.3496384375005 959.5542392085576 1.1734444162562478
0.0023928028885088493 8.240425982897662 548.3658190759023 1277.282406018095 1.127123099095944
0.001994002407090708 7.5935216605985225 606.3804566016588 1694.8957683957592 1.0940866985631235
0.0016616686725755899 6.972366333630094 668.1337387239226 2241.0030550760657 1.0700316363583233
0.0013847238938129915 6.3760440688110975 733.1886980319288 2951.0465052250142 1.0522686868484294
0.001153936578177493 5.80392528673568 800.8801153565042 3868.20114145965 1.039028552630441
0.0009616138151479109 5.255890598796029 870.308571066889 5044.243516808223 1.0291024225622032
0.0008013448459565925 4.732180672924186 940.306649554635 6539.936585957977 1.0216381062408548
0.0006677873716304937 4.233658376670514 1009.4974977528066 8425.399891127334 1.0160215467333005
0.0005564894763587448 3.7616997718875527 1076.3532158220683 10780.063888327666 1.0118014284674939
0.00046374123029895405 3.3180809195005723 1139.3021085051269 13692.623578119525 1.0086409048807883
0.0004100661198590448 3.035807804961915 1178.8214294908507 16022.032607065848 1.006976356341286
0.00038645102524912837 2.90482292761191 1196.886139869217 17261.631930727486 1.0062855353322122
0.0003220425210409403 2.523916712954618 1247.9277424609663 21597.311873483988 1.0045412455388814
0.00026836876753411694 2.177007213907339 1291.6817819676473 26825.451510298866 1.003259008026842
0.00022364063961176413 1.865073780215836 1327.9231094176057 33093.7270882523 1.0023239900896412
0.0001863671996764701 1.5881977069600315 1356.94649279915 40580.43715415213 1.0016477649502997
0.00015530599973039176 1.3454666883352233 1379.4702983742675 49504.832840139694 1.001162570781356
0.00012942166644199315 1.1350421204890617 1396.473273869682 60138.01912526699 1.0008169392356296
0.00010785138870166097 0.9543648010894875 1409.0172488074834 72813.85860409064 1.0005722399897494
8.987615725138415e-05 0.8004338322697921 1418.1056236479458 87940.22283547696 1.0003998659782387
7.489679770948679e-05 0.6700835746349478 1424.601380692738 106011.64887640196 1.000278914509652
6.2413998091239e-05 0.5602050244259296 1429.1987712779824 127624.51619270332 1.0001942951515923
5.20116650760325e-05 0.46789321569876546 1432.430727627785 153495.7479116112 1.000135222326221
4.334305423002709e-05 0.390526774640151 1434.6928739810735 184485.7847303098 1.0000940478504319
3.611921185835591e-05 0.325797163346838 1436.2719249075524 221626.60005476087 1.0000653805471167
3.009934321529659e-05 0.27170563997336333 1437.3723031492502 266155.6751493453 1.000045436809999
2.508278601274716e-05 0.22654202753333302 1438.1382848332942 319557.0127399471 1.0000315696079738
2.0902321677289302e-05 0.18885496602335528 1438.6711015682888 383610.4867362541 1.0000219311970406
1.7418601397741087e-05 0.15741966153332138 1439.0415415730795 460451.1140271921 1.0000152337919492
1.451550116478424e-05 0.1312065210789795 1439.2989987566648 552640.1913356351 1.0000105808533277
1.2096250970653535e-05 0.10935235723208137 1439.4778885821515 663250.6544838776 1.0000073486983776
1.0080209142211279e-05 0.09113483181098743 1439.6021659759817 795969.4995138391 1.0000051036890305
8.400174285176066e-06 0.07595024733005148 1439.6884930607387 955220.6766795111 1.000003544434118
7.000145237646722e-06 0.06329450877610157 1439.7484536879956 1146312.55203519 1.0000024615117635
5.833454364705602e-06 0.052746949642741396 1439.7900984466335 1375614.850983981 1.000001709431006
4.861211970588002e-06 0.04395667435561049 1439.819021039301 1650770.981304364 1.0000011871279368
4.051009975490002e-06 0.03663107298283179 1439.8391074377053 1980952.8127414247 1.0000008244055276
3.3758416462416683e-06 0.030526189894354138 1439.8530569353675 2377166.405610101 1.000000572509205
2.813201371868057e-06 0.025438662730812047 1439.862744380631 2852618.8792484617 1.0000003975784246
2.3443344765567144e-06 0.021198984657501346 1439.8694719150471 3423158.6491990592 1.0000002760973763
1.953612063797262e-06 0.01766587786848675 1439.8741438824281 4107803.7076516612 1.000000191734891
1.681542226562525e-06 0.01520566796381575 1439.8768954352297 4772446.4410294555 1.0000001420498739
1.6280100531643852e-06 0.014721598062367953 1439.8773883371596 4929375.556472083 1.00000013314952
1.3566750443036545e-06 0.012268017582180067 1439.8796414466824 5915259.923907138 1.0000000924650847
1.130562536919712e-06 0.010223359094506059 1439.8812061137135 7098319.622176764 1.0000000642119318
1e-06 0.009042723649129638 1439.8819800304686 8025098.5532952 1.0000000502373567
9.421354474330934e-07 0.008519472341135821 1439.8822926917542 8517989.974540913 1.0000000445916517
7.851128728609113e-07 0.007099564004802039 1439.883047261587 10221593.326068847 1.0000000309664405
6.542607273840928e-07 0.0059163054904187 1439.8835712693153 12265916.455140073 1.0000000215044802
5.452172728200774e-07 0.004930255821347819 1439.8839351639829 14719103.466053508 1.0000000149336705
4.543477273500645e-07 0.004108547238854602 1439.8841878688136 17662927.259171188 1.0000000103706062
3.7862310612505375e-07 0.003423789782995258 1439.884363358383 21195515.29426277 1.0000000072018107
3.155192551042115e-07 0.0028531583939793975 1439.8844852261798 25434620.505830485 1.0000000050012579
2.6293271258684293e-07 0.0023776321347301595 1439.8845698566063 30521546.400926135 1.000000003473096
2.191105938223691e-07 0.0019813601931474604 1439.8846286277587 36625857.17605323 1.0000000024118723
1.8259216151864092e-07 0.0016511335410906679 1439.8846694410604 43951029.85704885 1.0000000016749113
1.5216013459886745e-07 0.0013759446446595502 1439.8846977836452 52741236.86661323 1.000000001163133
1.2680011216572288e-07 0.0011466205528898757 1439.8847174659666 63289485.10506345 1.0000000008077312
1.056667601381024e-07 0.0009555171364786072 1439.8847311342695 75947382.84701708 1.0000000005609244
8.805563344841867e-08 0.0007962642856478913 1439.8847406261305 91136860.01720358 1.0000000003895309
7.33796945403489e-08 0.0006635535744109012 1439.8847472177279 109364232.52129894 1.0000000002705076
6.114974545029075e-08 0.0005529613137669785 1439.8847517951995 131237079.44276851 1.0000000001878526
5.095812120857563e-08 0.00046080109582312065 1439.8847549740167 157484495.67899892 1.0000000001304532
4.246510100714636e-08 0.0003840009137746513 1439.884757181525 188981395.1045288 1.0000000000905924
3.538758417262197e-08 0.0003200007618195659 1439.8847587145024 226777674.36687407 1.0000000000629115
2.9489653477184977e-08 0.00026666730171346536 1439.884759779081 272133209.4414505 1.0000000000436886
2.4574711230987483e-08 0.0002222227515419873 1439.8847605183848 326559851.4974116 1.0000000000303393
2.0478926025822905e-08 0.00018518562635101715 1439.8847610317741 391871821.9366153 1.000000000021069
1.7065771688185754e-08 0.00015432135533072525 1439.8847613882988 470246186.44037426 1.0000000000146312
1.4221476406821462e-08 0.00012860112946438444 1439.884761635892 564295423.8254818 1.0000000000101605
1.1851230339017886e-08 0.00010716760789978367 1439.884761807825 677154508.6714355 1.000000000007056
9.876025282514906e-09 8.930633992389176e-05 1439.8847619272217 812585410.4731027 1.0000000000049
8.230021068762423e-09 7.442194994086253e-05 1439.884762010146 975102492.6238804 1.0000000000034028
6.858350890635352e-09 6.201829161986533e-05 1439.8847620677218 1170122991.1954455 1.000000000002363
5.7152924088627935e-09 5.168190968465631e-05 1439.8847621077077 1404147589.473528 1.0000000000016411
4.762743674052328e-09 4.306825807137747e-05 1439.884762135475 1684977107.4007273 1.0000000000011398
3.968953061710273e-09 3.589021505996189e-05 1439.8847621547588 2021972528.9079523 1.0000000000007914
3.307460884758561e-09 2.9908512550246497e-05 1439.8847621681548 2426367034.7121162 1.0000000000005496
2.7562174039654677e-09 2.492376045869974e-05 1439.8847621774553 2911640441.6733465 1.0000000000003817
2.29684783663789e-09 2.07698003823429e-05 1439.8847621839107 3493968530.0236793 1.0000000000002651
1.9140398638649083e-09 1.730816698533964e-05 1439.8847621883938 4192762236.0414696 1.000000000000184
1.5950332198874237e-09 1.4423472487814265e-05 1439.8847621915115 5031314683.260657 1.000000000000128
1.3291943499061865e-09 1.2019560406529919e-05 1439.8847621936716 6037577619.921847 1.0000000000000888
1.1076619582551555e-09 1.001630033878539e-05 1439.884762195175 7245093143.91378 1.0000000000000617
9.230516318792963e-10 8.346916948993857e-06 1439.8847621962154 8694111772.702816 1.0000000000000429
7.69209693232747e-10 6.955764124165052e-06 1439.8847621969408 10432934127.248634 1.0000000000000298
6.410080776939559e-10 5.796470103472898e-06 1439.8847621974426 12519520952.702723 1.0000000000000207
5.341733980782966e-10 4.830391752895261e-06 1439.8847621977943 15023425143.246937 1.0000000000000144
4.4514449839858047e-10 4.025326460746723e-06 1439.8847621980347 18028110171.899338 1.00000000000001
3.709537486654837e-10 3.3544387172893293e-06 1439.8847621982034 21633732206.281742 1.0000000000000069
3.091281238879031e-10 2.795365597741333e-06 1439.8847621983193 25960478647.540176 1.0000000000000049
2.576067699065859e-10 2.3294713314512426e-06 1439.8847621984012 31152574377.049988 1.0000000000000033
2.1467230825548826e-10 1.9412261095427773e-06 1439.8847621984569 37383089252.461426 1.0000000000000024
1.7889359021290689e-10 1.6176884246190252e-06 1439.884762198496 44859707102.95493 1.0000000000000018
1.490779918440891e-10 1.3480736871825468e-06 1439.8847621985228 53831648523.54692 1.000000000000001
1.2423165987007425e-10 1.1233947393188037e-06 1439.8847621985424 64597978228.257164 1.0000000000000009
1.0352638322506188e-10 9.361622827656782e-07 1439.884762198555 77517573873.90929 1.0000000000000007
8.62719860208849e-11 7.801352356380714e-07 1439.8847621985665 93021088648.69188 1.0000000000000004
7.189332168407075e-11 6.501126963650618e-07 1439.8847621985715 111625306378.43063 1.0000000000000004
5.991110140339229e-11 5.417605803042194e-07 1439.8847621985751 133950367654.1171 1.0000000000000002
4.9925917836160244e-11 4.5146715025351695e-07 1439.8847621985772 160740441184.94073 1.0000000000000002
4.160493153013354e-11 3.762226252112646e-07 1439.884762198579 192888529421.9291 1.0000000000000002
3.4670776275111286e-11 3.135188543427208e-07 1439.8847621985806 231466235306.31512 1.0000000000000002
2.889231356259274e-11 2.6126571195226754e-07 1439.8847621985815 277759482367.57837 1.0000000000000002
2.407692796882728e-11 2.1772142662688978e-07 1439.8847621985824 333311378841.0943 1.0
2.00641066406894e-11 1.814345221890749e-07 1439.8847621985833 399973654609.3134 1.0
1.6720088867241167e-11 1.5119543515756244e-07 1439.8847621985833 479968385531.1761 1.0
1.393340738936764e-11 1.259961959646354e-07 1439.884762198584 575962062637.4115 1.0
1.1611172824473034e-11 1.0499682997052952e-07 1439.8847621985842 691154475164.8939 1.0
9.67597735372753e-12 8.749735830877463e-08 1439.8847621985842 829385370197.8726 1.0


==> data_epsilon=0.80/Jc0.47-0.80.dat <==
peclet sigma/nT eta/eta0 etaB*d T/T0
0.00826313470604 14.5223343207 272.994259908 177.713956374 86237.8408127
0.00826302109321 14.5222659699 272.996728562 177.718006929 1433.93652981
0.00825900313869 14.5198554347 273.084203325 177.86143851 130.528080045
0.00825487363712 14.5174049501 273.174702847 178.009386103 82.3231133467
0.00825362150189 14.5166612703 273.202149482 178.054279259 74.9404339862
0.0082507462003 14.5149470721 273.265085381 178.157360938 62.8467756811
0.0082466208272 14.5124593028 273.354926953 178.305086414 51.8670202194
0.00824249751678 14.5099733378 273.44482403 178.452951328 44.6963652989
0.00816007254162 14.4598066982 275.251937955 181.446760375 15.2908951695
0.0080784718162 14.409777378 277.070299914 184.490332413 10.3747024314
0.00799768709804 14.3598645717 278.899575345 187.584217928 8.15344674159
0.00791771022706 14.3101884084 280.74217878 190.730837347 6.84816100931
0.00783853312479 14.2605490839 282.59428031 193.928403545 5.97405495234
0.00776014779354 14.2109383973 284.455727028 197.177584545 5.34129223447
0.0076825463156 14.1615458752 286.330356562 200.481849272 4.8591206536
0.00760572085245 14.1123118144 288.217070533 203.841295422 4.47749177028
0.00752966364392 14.0629423266 290.109891763 207.25251691 4.16632934504
0.00745436700748 14.0138107136 292.016501679 210.721803998 3.90747612661
0.00728746585838 13.9033988743 296.350979484 218.747292635 3.45576889075
0.00636006919536 13.2514919908 323.641984464 273.72588434 2.24310612601
0.00621197250624 13.1406630635 328.586466819 284.533234221 2.13856302965
0.0051766437552 12.3023676834 369.149548487 383.589680826 1.6559147542
0.004313869796 11.4981417295 414.021164425 516.259863683 1.426960125
0.00359489149666 10.7268282038 463.49756418 693.544803586 1.29489730798
0.00299574291389 9.98652515093 517.811602177 929.779762431 1.21067006047
0.00249645242824 9.27604147473 577.166751234 1243.62906336 1.15365493386
0.00208037702353 8.59373898842 641.655657933 1659.10102723 1.11354705044
0.00173364751961 7.93808046353 711.240718306 2206.82889664 1.08459380494
0.00144470626634 7.3076517631 785.706244174 2925.45553023 1.06331822259
0.00120392188862 6.7013427945 864.620326528 3863.13587483 1.04749279742
0.00100326824052 6.11842485903 947.293340155 5079.02408589 1.0356254078
0.000836056867096 5.55853246086 1032.72869784 6644.5149035 1.02668100509
0.000696714055914 5.02182613785 1119.61579887 8644.24960092 1.01992250321
0.000580595046595 4.50900428472 1206.33864155 11176.5757482 1.01481355876
0.000483829205495 4.02136347269 1291.05030978 14353.7024365 1.01095736857
0.000404504801698 3.56864059928 1370.38011581 18223.4340672 1.00810088582
0.00040319100458 3.56067040289 1371.77491899 18301.4237458 1.00805609394
0.000335992503816 3.12905220852 1446.58893552 23159.4586503 1.00588374513
0.00027999375318 2.72874245477 1513.8265698 29083.0958148 1.00426726494
0.00023332812765 2.36177112368 1572.28991951 36247.5273906 1.00307325076
0.000194440106375 2.02961290751 1621.39669657 44855.56037 1.00219846024
0.000162033421979 1.73290754435 1661.24124899 55149.4207119 1.00156298665
0.000135027851649 1.47128103662 1692.52151151 67425.4249049 1.00110521334
0.000112523209708 1.24333644601 1716.36033785 82050.1182043 1.00077800152
9.37693414232e-05 1.0468091369 1734.07771289 99476.5107402 1.00054569757
7.81411178527e-05 0.878834466054 1746.98581492 120260.391023 1.0003816993
6.51175982106e-05 0.736245477525 1756.24938058 145077.700418 1.00026643614
5.42646651755e-05 0.615835090493 1762.82508359 174745.075861 1.00018569912
4.52205543129e-05 0.514544525628 1767.45757507 210245.141786 1.00012928749
3.76837952607e-05 0.429574880406 1770.70478129 252757.689727 1.00008994351
3.14031627173e-05 0.358437773171 1772.97372179 303697.88116 1.00006253866
2.61693022644e-05 0.298964707046 1774.55595032 364762.686885 1.00004346735
2.1807751887e-05 0.249291960466 1775.6578809 437987.028478 1.0000302039
1.81731265725e-05 0.207833007595 1776.42464116 525811.390764 1.00002098375
1.51442721438e-05 0.173246159192 1776.95785517 631163.06282 1.0000145763
1.26202267865e-05 0.144401913087 1777.32850153 757553.656593 1.00001012449
1.05168556554e-05 0.120352366261 1777.5860683 909196.127646 1.00000703189
8.76404637949e-06 0.100303735112 1777.76501791 1091145.18772 1.00000488373
7.30337198291e-06 0.0835922907467 1777.88932893 1309465.78384 1.00000339171
6.08614331909e-06 0.0696636254727 1777.97567555 1571435.25668 1.00000235547
5.07178609924e-06 0.0580549793958 1778.0356479 1885785.91474 1.00000163579
4.22648841603e-06 0.0483802828196 1778.07729991 2262996.10907 1.00000113599
3.52207368003e-06 0.0403175582577 1778.10622711 2715639.51038 1.0000007889
2.93506140002e-06 0.0335983448111 1778.1263165 3258804.23065 1.00000054785
2.44588450002e-06 0.0279988403578 1778.14026798 3910595.75973 1.00000038046
2.03823708335e-06 0.0233324940988 1778.14995675 4692740.48144 1.00000026421
1.69853090279e-06 0.0194438186565 1778.15668518 5631309.88626 1.00000018348
1.63624134597e-06 0.0187307747281 1778.15778621 5845690.06959 1.00000017027
1.41544241899e-06 0.0162032247919 1778.16135776 6757589.62083 1.00000012742
1.17953534916e-06 0.0135027119669 1778.16460263 8109122.34288 1.00000008848
1e-06 0.0114474972936 1778.16667678 9565007.61122 1.0000000636
9.829461243e-07 0.011252274232 1778.16685603 9730959.1431 1.00000006145
8.1912177025e-07 0.00937690344541 1778.1684209 11677161.2481 1.00000004267
6.82601475209e-07 0.00781409098004 1778.16950761 14012602.0614 1.00000002963
5.68834562674e-07 0.00651174524699 1778.17026228 16815129.6102 1.00000002058
4.74028802228e-07 0.0054264559718 1778.17078635 20178161.4793 1.00000001429
3.95024001857e-07 0.00452204756871 1778.17115029 24213798.731 1.00000000992
3.29186668214e-07 0.00376837350953 1778.17140303 29056562.6071 1.00000000689
2.74322223512e-07 0.00314031156791 1778.17157854 34867878.57 1.00000000479
2.28601852926e-07 0.00261692648595 1778.17170042 41841457.1521 1.00000000332
1.90501544105e-07 0.00218077217543 1778.17178507 50209750.9725 1.00000000231
1.58751286754e-07 0.00181731020627 1778.17184384 60251703.1588 1.0000000016
1.32292738962e-07 0.00151442520666 1778.17188466 72302045.45 1.00000000111
1.10243949135e-07 0.00126202102566 1778.17191301 86762455.9232 1.00000000077
9.18699576125e-08 0.0010516841997 1778.17193269 104114948.26 1.00000000054
7.65582980104e-08 0.000876403506484 1778.17194636 124937938.873 1.00000000037
6.37985816754e-08 0.000730336259303 1778.17195586 149925527.448 1.00000000026
5.31654847295e-08 0.000608613551676 1778.17196245 179910633.604 1.00000000018
4.43045706079e-08 0.000507177961035 1778.17196703 215892760.881 1.00000000012
3.69204755066e-08 0.000422648301619 1778.17197021 259071313.52 1.00000000009
3.07670629222e-08 0.000352206918453 1778.17197241 310885576.61 1.00000000006
2.56392191018e-08 0.00029350576563 1778.17197395 373062692.254 1.00000000004
2.13660159182e-08 0.000244588138172 1778.17197501 447675230.973 1.00000000003
1.78050132651e-08 0.000203823448561 1778.17197575 537210277.392 1.00000000002
1.48375110543e-08 0.00016985287385 1778.17197626 644652333.055 1.00000000001
1.23645925452e-08 0.00014154406157 1778.17197662 773582799.824 1.00000000001
1.0303827121e-08 0.000117953384658 1778.17197687 928299359.918 1.00000000001


==> data_epsilon=0.80/Jc0.475-0.80.dat <==
peclet sigma/nT eta/eta0 etaB*d T/T0
0.00779026609815 15.4038382341 299.546949703 199.597931951 212659.736137
0.00779026609815 15.4038382341 299.546949703 199.597931951 212659.736137
0.00778800534692 15.4023246736 299.604462452 199.694206247 187.837480281
0.0077863709651 15.4012363679 299.646176241 199.763931805 130.753576966
0.00778247777962 15.3986531901 299.745790875 199.930306653 82.4370275045
0.00777858654073 15.3961038819 299.846089814 200.097254627 62.9831827396
0.00777469724746 15.3935648198 299.946613738 200.264469816 52.0352769606
0.00777080989883 15.3909958302 300.046579765 200.431429552 44.8516373178
0.00769310179984 15.3394699711 302.062713233 203.816372546 15.3677303186
0.00761617078185 15.288148927 304.093036723 207.258919537 10.4293216653
0.00754000907403 15.2367073113 306.131134783 210.755569857 8.19505846189
0.00746460898329 15.1855773695 308.185705113 214.313167727 6.88279095315
0.00738996289345 15.1344063351 310.249704848 217.927756254 6.00375900902
0.00731606326452 15.0833996133 312.327359605 221.603188852 5.36787591739
0.00724290263187 15.0325208197 314.41800801 225.339949762 4.88307962738
0.00719248520227 14.9972308874 315.878702466 227.973725535 4.60769777985
0.00717047360556 14.9816262281 316.518691081 229.136854908 4.49907968628
0.0070987688695 14.9309799408 318.635030944 232.998922567 4.18659840322
0.00702778118081 14.88053828 320.766241566 236.926616811 3.9265523428
0.006957503369 14.8299494377 322.904791781 240.915361423 3.7058989586
0.00688792833531 14.7794943367 325.056758596 244.970624089 3.51620992058
0.00681904905195 14.729196208 327.222740668 249.093899486 3.35115959761
0.00675085856143 14.6792890613 329.408088043 253.290369405 3.20621683452
0.00668334997582 14.6291895206 331.599836187 257.551172773 3.07742270055
0.00661651647606 14.5793262402 333.807661838 261.884823074 2.96235244543
0.0065503513113 14.5294497174 336.025950501 266.288035363 2.85871812124
0.00648484779819 14.4798080652 338.260481322 270.766482538 2.76494585748
0.00641999932021 14.4302089502 340.506873056 275.317824093 2.67956241318
0.006355799327 14.3807121765 342.766572908 279.944354537 2.60147384242
0.00631900115781 14.3521893655 344.078840295 282.652583272 2.55932308942
0.00529649943917 13.5025919056 386.203723105 378.504418562 1.82974826941
0.00441374953264 12.6596743641 434.513320719 511.021107184 1.51859959526
0.00367812461053 11.8515381333 488.131151736 688.895763744 1.35111650181
0.00306510384211 11.0759784124 547.425662885 927.09318498 1.2481984252
0.00255425320176 10.3316506303 612.765083252 1245.29857738 1.18006226549
0.0021285443348 9.6166931816 684.433573172 1669.13718476 1.13279209129
0.00177378694567 8.92959997354 762.638620341 2231.82823807 1.09896699109
0.00147815578806 8.26845684717 847.407884915 2975.88209609 1.07423903993
0.00123179649005 7.63183300613 938.594794935 3955.32894435 1.05589243271
0.00102649707504 7.01849176258 1035.79622322 5237.9341598 1.04214035972
0.000855414229199 6.42753045623 1138.29785596 6907.53152806 1.03176143443
0.000712845190999 5.85836448671 1245.00016548 9066.03963145 1.02389492845
0.000594037659166 5.31104383438 1354.42247767 11835.4180513 1.01792077112
0.000495031382638 4.7861466721 1464.67583464 15358.6206063 1.01338318088
0.000412526152199 4.28480611405 1573.5042993 19799.7577214 1.00994210951
0.000399297756324 4.19779485101 1592.62154087 20704.2328702 1.00942181218
0.000343771793499 3.80877760496 1678.43149313 25344.0961788 1.00734095827
0.000286476494582 3.36023905577 1776.92634456 32197.6266747 1.00538394911
0.000238730412152 2.94161410908 1866.66419353 40588.3949087 1.00392052986
0.000198942010127 2.55527831257 1945.80785394 50771.1357182 1.00283418658
0.000165785008439 2.20318864921 2013.23593892 63036.609631 1.00203435907
0.000138154173699 1.8865638846 2068.69160201 77727.5841991 1.00145060741
0.000115128478083 1.60562486961 2112.75708869 95259.9242982 1.00102828205
9.59403984021e-05 1.35950549718 2146.6819036 116147.430327 1.00072527642
7.99503320018e-05 1.14633350765 2172.09572286 141026.951153 1.00050948953
6.66252766681e-05 0.963468524955 2190.71938301 170683.34816 1.0003567777
5.55210638901e-05 0.807809384477 2204.14093104 206074.857516 1.00024924672
4.62675532418e-05 0.676093010592 2213.69690395 248361.945087 1.00017382203
3.85562943681e-05 0.565127945044 2220.44357096 298942.65105 1.00012106965
3.21302453068e-05 0.47194453015 2225.18006482 359496.401353 1.00008425161
2.67752044223e-05 0.393872701575 2228.49329351 432038.017303 1.0000585933
2.23126703519e-05 0.328567819426 2230.80557487 518983.559178 1.0000407311
1.85938919599e-05 0.274004282955 2232.41685576 623230.096835 1.00002830548
1.54949099666e-05 0.228451625873 2233.53848995 748251.871928 1.00001966625
1.29124249722e-05 0.19044285703 2234.31870805 898215.900895 1.00001366178
1.07603541435e-05 0.158740910798 2234.86115842 1078120.7649 1.0000094896
8.96696178624e-06 0.132306407849 2235.23816583 1293963.16473 1.00000659109
7.4724681552e-06 0.110268261234 2235.50012426 1552937.77268 1.00000457767
6.227056796e-06 0.0918976982658 2235.68211118 1863677.03252 1.00000317919
5.18921399666e-06 0.0765857454351 2235.80852542 2236538.89457 1.00000220789
4.32434499722e-06 0.0638239609144 2235.8963297 2683952.07304 1.00000153332
3.60362083102e-06 0.0531880847404 2235.95731292 3220830.33216 1.00000106483
3.00301735918e-06 0.0443242435206 2235.99966624 3865069.60904 1.00000073948
2.50251446598e-06 0.0369373554937 2236.02908013 4638144.54343 1.00000051354
2.08542872165e-06 0.0307814107787 2236.04950735 5565824.29817 1.00000035662
1.73785726804e-06 0.0256513383857 2236.06369335 6679031.53082 1.00000024766
1.59438698206e-06 0.023533724026 2236.06879705 7280058.17456 1.00000020845
1.44821439004e-06 0.0213762094999 2236.07354495 8014873.14854 1.00000017199
1.20684532503e-06 0.0178135624188 2236.08038643 9617877.20503 1.00000011943
1.00570443753e-06 0.01484466689 2236.08513752 11541477.1685 1.00000008294
1e-06 0.0147604675359 2236.08525966 11607315.4381 1.000000082
8.38087031272e-07 0.0123705739946 2236.0884369 13849793.0379 1.0000000576
6.98405859393e-07 0.0103088222253 2236.09072816 16619768.6752 1.00000004
5.82004882827e-07 0.00859069130068 2236.09231931 19943736.6018 1.00000002778
4.85004069023e-07 0.00715891295483 2236.09342428 23932495.7484 1.00000001929
4.04170057519e-07 0.00596576284291 2236.09419162 28719004.7534 1.0000000134
3.36808381266e-07 0.00497147022049 2236.0947245 34462813.9168 1.0000000093
2.80673651055e-07 0.00414289253602 2236.09509455 41355383.5441 1.00000000646
2.33894709212e-07 0.00345241084344 2236.09535153 49626465.9563 1.00000000449
1.94912257677e-07 0.00287700926582 2236.09552999 59551763.9002 1.00000000312
1.62426881398e-07 0.0023975078544 2236.09565392 71462120.6406 1.00000000216
1.35355734498e-07 0.00199792328889 2236.09573998 85754548.0694 1.0000000015
1.12796445415e-07 0.00166493611857 2236.09579975 102905460.434 1.00000000104
9.39970378458e-08 0.00138744679123 2236.09584125 123486554.813 1.00000000072
7.83308648715e-08 0.00115620567426 2236.09587008 148183867.685 1.0000000005
6.52757207262e-08 0.000963504737175 2236.09589009 177820642.814 1.00000000035
5.43964339385e-08 0.000802920619304 2236.09590399 213384772.703 1.00000000024
4.53303616154e-08 0.000669100518974 2236.09591364 256061728.349 1.00000000017
3.77753013462e-08 0.000557583767484 2236.09592035 307274074.94 1.00000000012
3.14794177885e-08 0.000464653140537 2236.095925 368728890.696 1.00000000008
2.62328481571e-08 0.000387210951008 2236.09592823 442474669.474 1.00000000006
2.18607067976e-08 0.000322675792831 2236.09593048 530969603.901 1.00000000004
1.82172556646e-08 0.000268896494212 2236.09593204 637163525.128 1.00000000003
1.51810463872e-08 0.000224080411952 2236.09593312 764596230.522 1.00000000002
1.26508719893e-08 0.000186733676689 2236.09593387 917515476.938 1.00000000001
1.05423933244e-08 0.000155611397277 2236.09593439 1101018572.58 1.00000000001
8.78532777037e-09 0.000129676164419 2236.09593476 1321222287.31 1.00000000001


==> data_epsilon=0.80/Jc0.478-0.80.dat <==
peclet sigma/nT eta/eta0 etaB*d T/T0
0.007516785298737965 15.964277527376991 316.90461704008203 214.20458392687 18781.149771679848
0.007516749609926983 15.964252368773037 316.9056222507475 214.20628040270574 3050.508654677244
0.007516029415385924 15.963744222483642 316.92590035555065 214.24051380326392 382.694916924563
0.007513026906088596 15.961613147605325 317.0102319297437 214.3831635297617 131.06879304826802
0.007509270392635553 15.958993049398835 317.1167530884681 214.5624813821772 82.68397725600708
0.007505515757439235 15.956364418592491 317.2231318560111 214.7418286020758 63.12668276902016
0.007501762999560516 15.953721901508226 317.3292614904713 214.92113283146622 52.11514536569254
0.007498012118060737 15.951084207811363 317.43551391062107 215.1006459176364 44.92062397143538
0.007423031996880129 15.898766749321098 319.59026986931894 218.74823394214923 15.413938250335983
0.007348801676911328 15.846439455347275 321.7559684715806 222.45512931507892 10.459066041075927
0.007275313660142215 15.794208675269068 323.93479010899824 226.22375712175543 8.219620886493399
0.0072025605235407925 15.742097696477694 326.1272813632487 230.05546440559502 6.902897271602649
0.007130534918305385 15.690218728385684 328.3358692629384 233.9529677454174 6.021958452997493
0.007101638468844862 15.669152927245209 329.22924265707564 235.54407439011635 5.741150578669042
0.007059229569122331 15.638244561498427 330.5537879344467 237.91245159457313 5.383828153540913
0.006988637273431107 15.586496744500993 332.78784560656356 241.93978790047746 4.897560881177079
0.006918750900696796 15.534994295657675 335.0386010020214 246.0364722487627 4.512823484758662
0.0068495633916898285 15.483442921220611 337.2998059028149 250.1989838153347 4.19924770528008
0.00678106775777293 15.431917051133704 339.5730687993936 254.4295179331881 3.938086605685063
0.0067132570801952006 15.380614063307094 341.86279533648366 258.7324496808616 3.7168958087490545
0.006646124509393249 15.329353327542798 344.1650808145285 263.1059508050372 3.5266417034939064
0.006579663264299316 15.27830239782438 346.483754725472 267.5540620257221 3.361130058300835
0.006513866631656323 15.227310602678843 348.8155098402789 272.0753925849848 3.2155426878758404
0.00644872796533976 15.176465521846133 351.1624140073845 276.6727000922528 3.0863994478182297
0.006384240685686362 15.125734945822122 353.52381683742294 281.34666108096735 2.9709407295919905
0.006320398278829498 15.075092006703922 355.8991645010295 286.0980263831841 2.867006724697555
0.006295512198811138 15.05528556116618 356.83658201476305 287.98551250603884 2.8289973112897093
0.0062571942960412035 15.024560867411372 358.28909488636845 290.9285140286728 2.772901423172135
0.0061946223530807915 14.974102829162764 360.69275499890125 295.8386576492668 2.687228100802101
0.006132676129549984 14.92390719685799 363.11480214050863 300.8335458320482 2.6089333434857833
0.005110563441291654 14.031202242252114 409.6731901732679 407.28751691415204 1.8345665375125797
0.004258802867743045 13.174499725154336 461.5917500002782 550.684483715885 1.522257129617789
0.003549002389785871 12.353162804034625 519.3777211166979 743.5486068540245 1.3540713393701878
0.002957501991488226 11.564976134981626 583.4869380457573 1002.3939393518089 1.2506647623562048
0.0024645849929068554 10.80849590247285 654.384352071888 1349.0294964692025 1.1821578838777813
0.0020538208274223798 10.081970004837228 732.4775031146593 1812.0245462591413 1.1345939391773203
0.0017115173561853166 9.383558371515898 818.083616951954 2428.5593840181396 1.1005236123988162
0.0014262644634877638 8.711224884832825 911.3613509559865 3246.555900007366 1.0755863367481497
0.0011885537195731365 8.063469706667522 1012.3124693597736 4327.410658707715 1.057058789328516
0.0009904614329776138 7.4389227136749145 1120.6859323246308 5748.819731527191 1.0431486799391627
0.0008253845274813449 6.8363304528949795 1235.8853014882955 7607.714099556229 1.032629796230775
0.0006878204395677875 6.254949474564102 1356.9385219918008 10023.454746381198 1.02463920485188
0.0005731836996398229 5.694477325130563 1482.4207312626409 13140.442436343352 1.018554440251047
0.0004776530830331857 5.155162763977761 1610.4277287668986 17130.14322167088 1.0139181581349146
0.0003980442358609881 4.637870734693323 1738.5962714760624 22192.168654114466 1.0103892925755051
0.00039633473845379895 4.625929177065446 1741.599466625472 22326.388776536 1.0103171173352221
0.00033170352988415677 4.1440370397281425 1864.167698914479 28554.017734368892 1.007710268233893
0.0002764196082367973 3.675698982073636 1984.1866993825945 36470.8618664261 1.005684769953949
0.00023034967353066445 3.2352660837507092 2095.7228424794353 46225.17729132912 1.0041617819381023
0.00019195806127555372 2.8253299317111433 2196.2119920214204 58129.98931505199 1.0030244206715404
0.00015996505106296143 2.4482843586592757 2283.7480641177185 72536.30398944048 1.0021817121300545
0.00013330420921913453 2.1059980980204247 2357.358071930933 89849.16212302269 1.001562704841805
0.00011108684101594544 1.7994725682679467 2417.0968746906765 110551.28105332496 1.001112086824287
9.257236751328788e-05 1.528635108145303 2463.9614124244517 135233.68142752268 1.000786936548721
7.714363959440656e-05 1.2922998740728018 2499.623623214882 164629.18763874884 1.0005542321392014
6.428636632867214e-05 1.08831383059192 2526.077745573585 199645.79785715253 1.0003888763986428
5.357197194056012e-05 0.913834637024807 2545.3143475725133 241399.3700433727 1.0002720698511054
4.464330995046677e-05 0.7656528543346541 2559.0982654052405 291247.97559267917 1.0001899410741928
3.720275829205564e-05 0.6404810994945138 2568.8729216567617 350832.50132354256 1.0001323978166217
3.1002298576713035e-05 0.5351643305550151 2575.755928131564 422127.0211291897 1.0000921846456103
2.583524881392753e-05 0.44680559154780725 2580.5803984537843 507501.21367618936 1.0000641347724744
2.1529374011606276e-05 0.37282445914656626 2583.951972502974 609797.1276129854 1.0000445951370098
1.7941145009671896e-05 0.3109698075705984 2586.3036438122667 732422.5294810056 1.0000309965032204
1.495095417472658e-05 0.25930564356213603 2587.941778831053 879463.7249972959 1.000021538728738
1.2459128478938817e-05 0.2161832277996897 2589.0818236879827 1055821.3775637213 1.0000149639166167
1.0382607065782348e-05 0.18020786027346486 2589.8747110134577 1267373.6581432396 1.000010394731747
8.652172554818624e-06 0.15020517761925273 2590.425902992656 1521172.0654425498 1.000007220071358
7.210143795682186e-06 0.12518949058913809 2590.8089535496165 1825676.4044021193 1.0000050146660382
6.008453163068489e-06 0.10433529227088453 2591.0750953410507 2191036.7372092074 1.0000034827580335
5.007044302557075e-06 0.0869522809110909 2591.259980949301 2629431.693799353 1.0000024187513281
4.1725369187975626e-06 0.07246382525734169 2591.3884050657757 3155474.4116695817 1.0000016797701168
3.477114098997969e-06 0.0603885996204519 2591.4776035990794 3786699.632020994 1.0000011665464297
2.8975950824983075e-06 0.05032503603638709 2591.539554319033 4544148.186229559 1.0000008101206923
2.4146625687485896e-06 0.04193822627900997 2591.5825791708007 5453068.354049143 1.00000056259298
2.0122188072904913e-06 0.03494892484375683 2591.612459237308 6543757.471289148 1.00000039069399
1.6768490060754095e-06 0.02912433723118482 2591.6332101020594 7852571.840052354 1.0000002713174028
1.5708122490524122e-06 0.027282699554085733 2591.6389861626553 8382673.766451554 1.000000238088952
1.397374171729508e-06 0.02427041598033311 2591.6476208195922 9423138.604919408 1.0000001884158911
1.1644784764412566e-06 0.020225424750342204 2591.657628452596 11307809.990780635 1.0000001308448647
1e-06 0.01736869488051409 2591.663599953819 13167731.689971624 1.000000096492761
9.703987303677138e-07 0.01685456582267973 2591.6645782896744 13569408.376815911 1.0000000908647286
8.086656086397616e-07 0.014045497675039544 2591.6694046097346 16283320.375690121 1.0000000631006212
6.738880071998013e-07 0.011704596532617404 2591.6727562421797 19540009.720581196 1.0000000438199315
5.615733393331678e-07 0.00975383920358067 2591.675083775046 23448032.7229185 1.0000000304305348
4.6797778277763987e-07 0.008128204405622536 2591.6767001222493 28137656.81607332 1.0000000211323288
3.8998148564803324e-07 0.006773506604984125 2591.6778225879775 33765202.80312842 1.0000000146752346
3.2498457137336106e-07 0.005644590535193122 2591.678602079279 40518255.55030675 1.0000000101911382
2.708204761444676e-07 0.004703826428464107 2591.67914339317 48621916.81583779 1.0000000070771806
2.2568373012038966e-07 0.003919855925612829 2591.679519305908 58346308.6419038 1.0000000049147095
1.8806977510032472e-07 0.0032665469337049267 2591.6797803565264 70015577.42270282 1.0000000034129932
1.5672481258360393e-07 0.002722122635163657 2591.679961641752 84018698.78426102 1.0000000023701343
1.3060401048633663e-07 0.0022684356394937592 2591.6800875342697 100822443.43862785 1.0000000016459267
1.0883667540528053e-07 0.001890363096679281 2591.680174959686 120986936.20761833 1.0000000011430048
9.069722950440044e-08 0.0015753026174687291 2591.6802356717667 145184326.85019526 1.0000000007937533
7.558102458700037e-08 0.0013127522025796568 2591.6802778329507 174221195.05444646 1.0000000005512175
6.298418715583365e-08 0.0010939601811750144 2591.680307111555 209065436.42717957 1.00000000038279
5.248682262986138e-08 0.0009116334914644939 2591.6803274439044 250878525.68081728 1.0000000002658265
4.373901885821782e-08 0.0007596945803592923 2591.6803415635995 301054232.4571498 1.0000000001846017
3.644918238184818e-08 0.0006330788193612625 2591.680351368943 361265080.31538725 1.0000000001281957
3.037431865154015e-08 0.0005275656841871551 2591.6803581782106 433518097.5174712 1.0000000000890248
2.5311932209616795e-08 0.00043963807095810415 2591.6803629068604 520221717.9701358 1.0000000000618228
2.109327684134733e-08 0.00036636505959595654 2591.6803661906506 624266062.3551397 1.0000000000429325
1.7577730701122774e-08 0.0003053042165985987 2591.680368471051 749119275.4853122 1.0000000000298144
1.4648108917602312e-08 0.0002544201806542935 2591.6803700546748 898943131.1316658 1.0000000000207043
1.2206757431335261e-08 0.00021201681730187693 2591.6803711544094 1078731757.8157403 1.000000000014378
1.0172297859446052e-08 0.00017668068113696085 2591.680371918113 1294478109.7603385 1.0000000000099847
8.47691488287171e-09 0.00014723390097759614 2591.6803724484544 1553373732.0302768 1.000000000006934
7.064095735726425e-09 0.0001226949174987668 2591.6803728167683 1864048478.701239 1.0000000000048153
5.8867464464386875e-09 0.00010224576459239533 2591.680373072517 2236858174.6622214 1.000000000003344
4.905622038698907e-09 8.520480383283545e-05 2591.6803732501317 2684229809.778623 1.0000000000023221
4.088018365582423e-09 7.100400319740886e-05 2591.6803733734787 3221075771.88765 1.0000000000016127
3.4066819713186855e-09 5.917000266646289e-05 2591.6803734591304 3865290926.3929224 1.00000000000112
2.8389016427655713e-09 4.9308335556517505e-05 2591.6803735186168 4638349111.77797 1.0000000000007778
2.3657513689713096e-09 4.1090279631086205e-05 2591.680373559926 5566018934.222281 1.0000000000005402
1.971459474142758e-09 3.424189969295082e-05 2591.680373588611 6679222721.140663 1.000000000000375
1.6428828951189651e-09 2.8534916411011652e-05 2591.680373608529 8015067265.430394 1.0000000000002605
1.3690690792658044e-09 2.377909700930332e-05 2591.6803736223633 9618080718.567816 1.000000000000181
1.1408908993881703e-09 1.9815914174492856e-05 2591.680373631967 11541696862.324146 1.0000000000001257
9.507424161568086e-10 1.651326181211989e-05 2591.6803736386382 13850036234.824625 1.0000000000000873
7.922853467973405e-10 1.3761051510124509e-05 2591.6803736432717 16620043481.819263 1.0000000000000606
6.602377889977838e-10 1.1467542925117984e-05 2591.6803736464863 19944052178.207855 1.0000000000000422
5.501981574981531e-10 9.556285770939913e-06 2591.6803736487263 23932862613.870113 1.0000000000000293
4.584984645817943e-10 7.963571475788014e-06 2591.6803736502734 28719435136.661274 1.0000000000000204
3.820820538181619e-10 6.636309563159445e-06 2591.6803736513543 34463322164.0079 1.0000000000000142
3.1840171151513497e-10 5.530257969301142e-06 2591.6803736521056 41355986596.82147 1.0000000000000098
2.653347595959458e-10 4.6085483077518815e-06 2591.6803736526285 49627183916.19578 1.0000000000000069
2.2111229966328818e-10 3.840456923127089e-06 2591.6803736529805 59552620699.44302 1.0000000000000049
1.842602497194068e-10 3.2003807692728923e-06 2591.6803736532374 71463144839.33871 1.0000000000000033
1.5355020809950568e-10 2.666983974394247e-06 2591.6803736534034 85755773807.21193 1.0000000000000024
1.2795850674958807e-10 2.2224866453286497e-06 2591.680373653532 102906928568.65944 1.0000000000000016
1.0663208895799006e-10 1.8520722044405975e-06 2591.6803736536103 123488314282.39503 1.000000000000001
8.886007413165839e-11 1.5433935037005345e-06 2591.6803736536717 148185977138.87753 1.0000000000000009
7.4050061776382e-11 1.2861612530837995e-06 2591.6803736537126 177823172566.65585 1.0000000000000007
6.170838481365167e-11 1.0718010442365094e-06 2591.6803736537363 213387807079.98895 1.0000000000000004
5.1423654011376394e-11 8.931675368637647e-07 2591.6803736537563 256065368495.9887 1.0000000000000002
4.285304500948033e-11 7.443062807198082e-07 2591.6803736537713 307278442195.1882 1.0000000000000002
3.5710870841233607e-11 6.202552339331757e-07 2591.6803736537804 368734130634.2272 1.0000000000000002
2.975905903436134e-11 5.168793616109815e-07 2591.6803736537886 442480956761.074 1.0000000000000002
2.4799215861967787e-11 4.307328013424852e-07 2591.6803736537927 530977148113.2896 1.0000000000000002
2.066601321830649e-11 3.589440011187381e-07 2591.680373653796 637172577735.9481 1.0000000000000002
1.7221677681922076e-11 2.99120000932282e-07 2591.6803736537977 764607093283.1383 1.0
1.4351398068268397e-11 2.4926666744356854e-07 2591.6803736537995 917528511939.7667 1.0
1.1959498390223665e-11 2.0772222286964052e-07 2591.6803736538 1101034214327.7202 1.0
9.966248658519721e-12 1.7310185239136718e-07 2591.680373653801 1321241057193.265 1.0
8.305207215433102e-12 1.4425154365947267e-07 2591.6803736538013 1585489268631.9175 1.0


==> data_epsilon=0.80/Jc0.48-0.80.dat <==
peclet sigma/nT eta/eta0 etaB*d T/T0
0.00733873778132 16.3515848991 329.111627321 224.612620077 72739.9542597
0.00733873778132 16.3515848991 329.111627321 224.612620077 72739.9542597
0.00733842069346 16.3513582172 329.121285327 224.628917122 674.223576862
0.00733506841243 16.3489495265 329.223196246 224.801164394 131.766361077
0.00733140087822 16.3463074277 329.334658922 224.989768555 83.0097457756
0.00732773517778 16.3436271269 329.445380673 225.177998731 63.3079525739
0.00732407131019 16.340980456 329.556809017 225.366844131 52.2753892289
0.00732040927454 16.3383503649 329.668600941 225.556070876 45.0706806309
0.00724720518179 16.2853566443 331.918500161 229.389323414 15.4464994691
0.00717473312998 16.2324203093 334.181397084 233.286075284 10.4806291483
0.00710298579868 16.1795852218 336.458248784 237.24798471 8.23638838141
0.00703195594069 16.1270526204 338.75335463 241.279132063 6.91776000931
0.00702622059354 16.1228108778 338.940699691 241.609629416 6.83354171521
0.00696163638128 16.0744350164 341.058693741 245.374872557 6.03421047657
0.00689202001747 16.0218559241 343.37686759 249.538064707 5.39468859395
0.00682309981729 15.9694177401 345.710125298 253.771398485 4.90718621939
0.00675486881912 15.9174334313 348.065409502 258.08112574 4.52183969136
0.00668732013093 15.865222563 350.427998057 262.45749648 4.20749836749
0.00662044692962 15.8133096202 352.809449411 266.910216864 3.94602317759
0.00628032012325 15.542410283 365.545406117 291.522344012 3.06268079599
0.00551703910802 14.8902996024 398.659498648 361.916473892 2.1581404361
0.00459753259001 14.0044514818 449.931116686 490.155083618 1.66979953874
0.00383127715835 13.1550703278 507.170922647 663.014572975 1.4378635288
0.00319273096529 12.340134376 570.902976368 895.596280113 1.303845816
0.00266060913774 11.5582735981 641.677239267 1207.94693104 1.21820952959
0.00221717428145 10.8077229424 720.01096997 1626.49068086 1.16009596835
0.00184764523454 10.0866626706 806.368684161 2185.88527924 1.11909419777
0.00153970436212 9.39289145492 901.086962496 2931.17443471 1.08938739997
0.00128308696843 8.72468499762 1004.38080534 3920.61871298 1.06746507998
0.00106923914036 8.08042135565 1116.25624684 5228.79183664 1.05107675058
0.000891032616967 7.45870404446 1236.44418278 6950.1345423 1.0387143529
0.000742527180805 6.85824743386 1364.28635749 9202.49263574 1.02933107302
0.000618772650671 6.27832865841 1498.71025549 12131.0632597 1.02218207082
0.000515643875559 5.71872016121 1638.15021867 15911.6844838 1.0167253237
0.000429703229633 5.17968091569 1780.48833 20753.0920263 1.01255946875
0.000394424208506 4.93373986523 1847.64030375 23462.0611704 1.01095927165
0.000358086024694 4.6621140636 1923.09290518 26898.3222392 1.00938352583
0.000298405020578 4.16751305285 2062.8876964 34624.3602803 1.00696914827
0.000248670850482 3.69798083826 2196.56732714 44241.7133889 1.00514162632
0.000207225708735 3.25601832735 2320.85468927 56094.0263717 1.00376615626
0.000172688090612 2.84429704492 2432.86104834 70561.4043493 1.00273809844
0.000143906742177 2.46531981967 2530.44480217 88070.005802 1.00197584732
0.000119922285148 2.12105242701 2612.49970712 109111.029412 1.00141562003
9.99352376229e-05 1.8125843422 2679.07157947 134269.683756 1.00100760675
8.32793646858e-05 1.53991735833 2731.27074975 164262.961527 1.0007130981
6.93994705715e-05 1.30191502867 2770.9661825 199980.36949 1.0005022719
5.78328921429e-05 1.09645041112 2800.39198544 242524.832314 1.00035243797
4.81940767858e-05 0.920685647133 2821.77544686 293252.06784 1.00024658484
4.01617306548e-05 0.771401976071 2837.08972223 353812.318532 1.00017215281
3.3468108879e-05 0.64529486331 2847.94617794 426199.46731 1.00012000021
2.78900907325e-05 0.53918895046 2855.58964986 512811.989379 1.00008355333
2.32417422771e-05 0.450167085678 2860.94691549 616528.868275 1.00005813015
1.93681185642e-05 0.375630168672 2864.69092909 740802.835694 1.0000404201
1.61400988035e-05 0.31331050751 2867.30250244 889773.81945 1.00002809467
1.34500823363e-05 0.261257748629 2869.1217631 1068406.04119 1.00001952236
1.12084019469e-05 0.217810867926 2870.38790476 1282653.03374 1.00001356307
9.34033495575e-06 0.181564741873 2871.26851272 1539655.84753 1.00000942164
7.78361246312e-06 0.151336211088 2871.88069611 1847980.94121 1.00000654418
6.48634371927e-06 0.126132191749 2872.30613773 2217905.64227 1.00000454523
5.40528643272e-06 0.105120976983 2872.60173512 2661760.67208 1.00000315673
4.5044053606e-06 0.0876070763376 2872.80708438 3194341.13912 1.00000219233
3.75367113384e-06 0.0730095217966 2872.94972342 3833399.69134 1.00000152252
3.1280592782e-06 0.0608433662386 2873.04879537 4600238.2606 1.00000105734
2.60671606516e-06 0.0507040195077 2873.11760357 5520418.12106 1.00000073428
2.17226338764e-06 0.0422540523734 2873.16539102 6624611.92801 1.00000050993
1.8102194897e-06 0.0352121170381 2873.19857866 7949626.13788 1.00000035412
1.55570456255e-06 0.0302615386759 2873.21829813 9250256.94663 1.00000026154
1.50851624141e-06 0.0293436662488 2873.22162656 9539627.88879 1.00000024592
1.25709686785e-06 0.0244531914287 2873.23763249 11447617.2377 1.00000017078
1.0475807232e-06 0.0203777383571 2873.24874794 13737193.829 1.0000001186
1e-06 0.0194522043139 2873.25099066 14390830.6789 1.00000010807
8.72983936004e-07 0.0169814942527 2873.2564671 16484676.8817 1.00000008236
7.27486613336e-07 0.0141512716123 2873.26182768 19781649.1642 1.00000005719
6.06238844447e-07 0.0117927416224 2873.26555033 23738009.7524 1.00000003972
5.05199037039e-07 0.00982729352733 2873.26813552 28485637.3325 1.00000002758
4.20999197533e-07 0.00818941638969 2873.26993079 34182786.157 1.00000001915
3.5083266461e-07 0.00682451661923 2873.27117751 41019361.1869 1.0000000133
2.92360553842e-07 0.00568709889635 2873.27204329 49223248.2562 1.00000000924
2.43633794868e-07 0.00473925007198 2873.27264452 59067910.2676 1.00000000641
2.0302816239e-07 0.00394937563388 2873.27306205 70881502.6212 1.00000000445
1.69190135325e-07 0.00329114669368 2873.273352 85057811.7288 1.00000000309
1.40991779438e-07 0.00274262243694 2873.27355335 102069381.227 1.00000000215
1.17493149531e-07 0.00228551880866 2873.27369318 122483263.434 1.00000000149
9.79109579429e-08 0.00190459907159 2873.27379028 146979921.087 1.00000000104
8.15924649524e-08 0.00158716593024 2873.27385771 176375909.444 1.00000000072
6.79937207937e-08 0.00132263829676 2873.27390454 211651094.782 1.0000000005
5.66614339947e-08 0.00110219859311 2873.27393706 253981316.613 1.00000000035
4.72178616623e-08 0.000918498834809 2873.27395964 304777582.331 1.00000000024
3.93482180519e-08 0.000765415699852 2873.27397533 365733100.794 1.00000000017
3.27901817099e-08 0.000637846418961 2873.27398622 438879722.616 1.00000000012
2.73251514249e-08 0.000531538683866 2873.27399378 526655668.526 1.00000000008
2.27709595208e-08 0.000442948904032 2873.27399903 631986803.385 1.00000000006
1.89757996006e-08 0.000369124087161 2873.27400268 758384165.027 1.00000000004
1.58131663339e-08 0.00030760340624 2873.27400521 910060998.831 1.00000000003
1.31776386116e-08 0.000256336172024 2873.27400697 1092073199.26 1.00000000002
1.09813655096e-08 0.000213613476776 2873.27400819 1310487839.68 1.00000000001
9.15113792469e-09 0.0001780112307 2873.27400904 1572585408.08 1.00000000001


==> data_epsilon=0.80/Jc0.481-0.80.dat <==
peclet sigma/nT eta/eta0 etaB*d T/T0
0.007250999629802244 16.549441684521785 335.41320883569625 230.0279942754334 89628.59334681765
0.007250999629802244 16.549441684521785 335.41320883569625 230.0279942754334 89628.59334681765
0.007250790580765934 16.549289021074898 335.4197850313612 230.0391363765959 883.3042779179855
0.007247374129987344 16.546777385562905 335.5269740622344 230.22112557857966 131.79195644664634
0.007243750442922351 16.544125741171733 335.64102590482105 230.41458930447112 83.07451936839455
0.00724012856770089 16.541473854821938 335.755102979395 230.60820630818958 63.41909615771421
0.00723650850341704 16.538786084121387 335.86848145705983 230.80147930394793 52.336948611644694
0.007232890249165332 16.536135121066128 335.9826372080931 230.99542235210595 45.11915393561611
0.007160561346673679 16.48269046574453 338.2795394291513 234.92383125232305 15.456902261581208
0.007088955733206941 16.42962412399158 340.5964059481136 238.92203797530377 10.49169586660881
0.007018066175874872 16.376575378803942 342.92593152541923 242.986016969287 8.245622746096446
0.006984031803876721 16.350966705186956 344.0582082380922 244.97633274775032 7.532737635300655
0.006947885514116123 16.32340230821385 345.2651373622062 247.11464763360442 6.923644945167219
0.0068784066589749615 16.270517089926805 347.6227610312855 251.31520825876382 6.039613705880359
0.006809622592385212 16.2179166388136 349.99893148118974 255.58895939231803 5.400306224695413
0.00674152636646136 16.16543559968811 352.39024034466314 259.93457372938803 4.912759343993927
0.006674111102796746 16.112887926359985 354.7926807144357 264.3501943123935 4.526442190266048
0.006607369991768778 16.060418151463132 357.2094333000589 268.83926963365906 4.211801427198547
0.00654129629185109 16.008204063152853 359.64455385191224 273.40602513208523 3.9500198821946353
0.006475883328932579 15.956085801141693 362.0945971402533 278.0490675680875 3.728144664053176
0.006411124495643253 15.90409626590435 364.5603923024142 282.77023100980017 3.5373678658279295
0.006347013250686821 15.852044429290892 367.0376143262219 287.5673547718735 3.3711839881539696
0.006283543118179952 15.800386378041788 369.53689478365675 292.44999591856913 3.2252347361192912
0.006272862383768857 15.791593643718441 369.9601080246678 293.2834468575493 3.2022031973262015
0.006220707686998153 15.748638100101836 372.0470852363646 297.41065700594964 3.0956173058280574
0.006158500610128171 15.697132802607186 374.576080779422 302.456879119731 2.9798034862515705
0.006096915604026889 15.645648525480812 377.1187136963076 307.58582310896116 2.875513593993849
0.0060359464479866195 15.59436451171466 379.67937064090864 312.8023715928198 2.781122789455666
0.005975586983506753 15.54319234097407 382.25603102581096 318.10623954876274 2.6952009313254504
0.005915831113671686 15.4920278292108 384.8461965768563 323.496693266134 2.6165795714372244
0.004929859261393071 14.584754564507229 434.76973194490984 438.5541191283477 1.839481901609802
0.004108216051160893 13.714603488876188 490.5967630418649 593.8405057792002 1.5260005542248718
0.003423513375967411 12.880312284156044 552.9031460837186 803.1107630180135 1.357096578355633
0.0028529278133061758 12.079739266992961 622.2450851109062 1084.5987662626778 1.2531898888587607
0.002377439844421813 11.311394350322281 699.1998139699662 1462.4808270864926 1.184304360889972
0.0019811998703515112 10.573646821410605 784.3162384630799 1968.6174479001604 1.136440795404482
0.0016509998919595928 9.86423288398155 878.0332645749666 2644.6142814018244 1.1021198267070813
0.0013758332432996607 9.181303316379962 980.6933577602431 3544.588704206949 1.0769712245260263
0.0011465277027497174 8.523053515641635 1092.459536420648 4738.263640055955 1.0582606819917395
0.0009554397522914312 7.88794394082271 1213.263706265185 6314.664970418431 1.0441902938067307
0.0007961997935761926 7.274559002479219 1342.7009851500782 8386.015504682355 1.0335301552622007
0.0006634998279801606 6.6818035021390925 1479.951839034168 11091.880505564526 1.0254139269776674
0.0005529165233168005 6.109156244872046 1623.7395218194035 14603.4412254418 1.0192173550045127
0.00046076376943066707 5.556488471805521 1772.2165692084359 19126.560751461213 1.0144812683020161
0.00039348802485702263 5.094564374787969 1902.6996223469243 24045.683488007184 1.0112943223114947
0.0003839698078588892 5.02431822351233 1922.9799647454956 24904.40079971173 1.0108633718235374
0.0003199748398824077 4.513726521063324 2073.0706806888684 32217.860236421 1.008105118494116
0.00026664569990200645 4.02648375845245 2219.1469652311944 41385.660857142815 1.0060095206576563
0.0002222047499183387 3.564852330588007 2357.6693826662004 52762.817612195715 1.0044250569012652
0.00018517062493194893 3.1314762295091114 2485.259397314616 66741.82017050279 1.00323445803801
0.00015430885410995746 2.7290513625738426 2599.055543456872 83757.3886485962 1.0023464009212175
0.00012859071175829788 2.3600007913686065 2697.1012228590316 104300.42062763168 1.0016895287896148
0.00010715892646524823 2.026094317720358 2778.5998116292008 128942.49277077185 1.0012080109457624
8.929910538770686e-05 1.7281411824287278 2843.9817763476153 158371.89570176767 1.000858261297683
7.441592115642239e-05 1.4658060858622228 2894.7119632849895 193436.2695072326 1.0006064555777159
6.201326763035199e-05 1.2376379339509955 2932.9434785495982 235189.2633306583 1.000426616124178
5.167772302529333e-05 1.0412589063704634 2961.079425713716 284934.5419264209 1.0002990555835949
4.306476918774444e-05 0.8736746619981911 2981.4141907447647 344269.54414896783 1.0002090801724008
3.58873076564537e-05 0.7316047710582334 2995.9209412724504 415133.59933417325 1.0001458895196174
2.990608971371142e-05 0.6117579546345657 3006.1779908220096 499865.85655590845 1.0001016534056502
2.492174142809285e-05 0.5110208603618888 3013.3872096950495 601277.5224784164 1.0000707592010991
2.0768117856744043e-05 0.42656403216427896 3018.434741148152 722741.6206245893 1.0000492193174106
1.7306764880620036e-05 0.355885175653762 3021.959932071977 868302.841467093 1.0000342193584224
1.4422304067183364e-05 0.2968121893095369 3024.4177778844823 1042810.8681851862 1.0000237824605709
1.2018586722652804e-05 0.24748347288870623 3026.1294195971705 1252081.245005057 1.0000165247945592
1.0015488935544004e-05 0.20631739495585652 3027.3204009772453 1503088.8258002014 1.0000114799957711
8.346240779620003e-06 0.17197819890938512 3028.1486068187223 1804200.043960612 1.0000079743653594
6.955200649683336e-06 0.14334241192355174 3028.724299128484 2165451.656366206 1.0000055387896616
5.7960005414027805e-06 0.1194677878649063 3029.1243509635774 2598885.2184482142 1.0000038468816266
4.830000451168984e-06 0.0995656248477781 3029.402292973096 3118948.419837481 1.000002671686772
4.025000375974154e-06 0.08297664217074559 3029.595370164035 3742976.6450384012 1.000001855454392
3.3541669799784617e-06 0.06915026275180493 3029.7294814229854 4491770.802700904 1.0000012885661198
2.7951391499820514e-06 0.057626990612978164 3029.8226286569256 5390290.679432578 1.0000008948646542
2.329282624985043e-06 0.048023517549937174 3029.8873211900964 6468486.926991484 1.000000621446844
1.9410688541542026e-06 0.04002019138942668 3029.9322499149225 7762299.414044086 1.0000004315666053
1.6175573784618356e-06 0.03335050292980052 3029.9634520363243 9314855.219872441 1.0000002997020685
1.5483282570588086e-06 0.03192321212028378 3029.969392318677 9731361.719439838 1.0000002745979353
1.3479644820515296e-06 0.02779228453118825 3029.9851209565636 11177906.20257543 1.000000208127901
1.1233037350429414e-06 0.023160352133239012 3030.0001691942302 13413554.06036384 1.0000001445339708
1e-06 0.02061811569992547 3030.007265518742 15067530.664600123 1.0000001145451036
9.360864458691178e-07 0.019300360010287735 3030.010619540758 16096320.387795135 1.0000001003711538
7.800720382242648e-07 0.016083671864317098 3030.0178768134706 19315630.728711512 1.0000000697023543
6.50060031853554e-07 0.013403082180178738 3030.0229166282593 23178795.427573446 1.000000048404492
5.41716693211295e-07 0.011169248051409323 3030.026416520066 27814586.640875325 1.000000033614269
4.5143057767607924e-07 0.009307714175545176 3030.0288470103324 33377530.742314827 1.0000000233432607
3.761921480633994e-07 0.007756432800256612 3030.0305348555353 40053059.20189415 1.0000000162106066
3.134934567194995e-07 0.006463696500586574 3030.031706972552 48063689.63490631 1.00000001125737
2.612445472662496e-07 0.005386415197465612 3030.0325209437365 57676443.055768356 1.00000000781762
2.1770378938854135e-07 0.00448868016859304 3030.033086202087 69211744.57850267 1.0000000054289038
1.8141982449045112e-07 0.003740567291751272 3030.0334787428537 83054104.25386046 1.0000000037700727
1.5118318707537595e-07 0.0031171396902271204 3030.0337513407344 99664934.07101779 1.0000000026181062
1.2598598922947998e-07 0.002597616570811073 3030.0339406448784 119597928.35721134 1.0000000018181294
1.0498832435789999e-07 0.002164680569592864 3030.0340721061307 143517520.25531396 1.00000000126259
8.749027029825e-08 0.0018039005290108312 3030.034163398688 172221029.49526152 1.0000000008767986
7.2908558581875e-08 0.001503250472294962 3030.034226796281 206665239.7183834 1.000000000608888
6.075713215156251e-08 0.0012527087451141966 3030.034270822365 247998291.26544946 1.0000000004228389
5.063094345963543e-08 0.001043923964795252 3030.034301396074 297597952.52136785 1.0000000002936382
4.219245288302953e-08 0.0008699366434251095 3030.0343226278274 357117545.52799964 1.0000000002039153
3.516037740252461e-08 0.000724947206381875 3030.0343373720743 428541056.7188945 1.000000000141608
2.9300314502103845e-08 0.000604122674026345 3030.0343476111543 514249269.8004224 1.000000000098339
2.4416928751753205e-08 0.0005034355628700136 3030.03435472162 617099125.2086296 1.000000000068291
2.0347440626461007e-08 0.00041952963640868457 3030.034359659419 740518951.4571187 1.0000000000474243
1.695620052205084e-08 0.0003496080307362188 3030.0343630884827 888622742.7541889 1.0000000000329334
1.4130167101709035e-08 0.00029134002584247894 3030.034365469777 1066347292.1430657 1.0000000000228706
1.1775139251424197e-08 0.0002427833550012319 3030.0343671234227 1279616751.2700315 1.0000000000158824
9.812616042853498e-09 0.00020231946257770646 3030.034368271818 1535540102.1060133 1.0000000000110294
8.177180035711249e-09 0.00016859955219246262 3030.0343690692957 1842648123.0121849 1.0000000000076594
6.814316696426041e-09 0.00014049962685273225 3030.034369623116 2211177748.0187736 1.000000000005319
5.678597247021701e-09 0.00011708302239213752 3030.0343700076996 2653413297.959309 1.0000000000036937
4.732164372518085e-09 9.756918533538114e-05 3030.0343702747705 3184095957.831821 1.000000000002565
3.943470310431737e-09 8.130765445112789e-05 3030.0343704602424 3820915149.6320686 1.0000000000017815
3.2862252586931143e-09 6.775637871215335e-05 3030.0343705890405 4585098179.753381 1.000000000001237
2.7385210489109287e-09 5.646364892846127e-05 3030.0343706784865 5502117815.866478 1.000000000000859
2.2821008740924407e-09 4.7053040774682355e-05 3030.0343707406055 6602541379.175132 1.0000000000005966
1.9017507284103674e-09 3.9210867312793605e-05 3030.0343707837483 7923049655.12297 1.0000000000004143
1.5847922736753062e-09 3.267572276098433e-05 3030.0343708136993 9507659586.241545 1.0000000000002878
1.3206602280627553e-09 2.72297689676739e-05 3030.0343708345026 11409191503.568186 1.0000000000001998
1.1005501900522961e-09 2.2691474139836405e-05 3030.034370848945 13691029804.34708 1.0000000000001388
9.171251583769135e-10 1.8909561783259592e-05 3030.0343708589726 16429235765.270866 1.0000000000000964
7.642709653140946e-10 1.5757968152752627e-05 3030.034370865953 19715082918.370453 1.000000000000067
6.368924710950789e-10 1.3131640127314796e-05 3030.0343708707856 23658099502.08228 1.0000000000000466
5.307437259125657e-10 1.0943033439441119e-05 3030.0343708741416 28389719402.53018 1.0000000000000324
4.422864382604715e-10 9.119194532874623e-06 3030.0343708764754 34067663283.062443 1.0000000000000224
3.6857203188372626e-10 7.5993287773995886e-06 3030.0343708780974 40881195939.696815 1.0000000000000155
3.071433599031052e-10 6.332773981168673e-06 3030.034370879222 49057435127.654396 1.0000000000000109
2.5595279991925434e-10 5.277311650975252e-06 3030.034370880001 58868922153.2004 1.0000000000000075
2.1329399993271196e-10 4.397759709146833e-06 3030.0343708805453 70642706583.85318 1.0000000000000053
1.7774499994392663e-10 3.664799757622816e-06 3030.0343708809214 84771247900.63434 1.0000000000000038
1.4812083328660553e-10 3.0539997980192804e-06 3030.0343708811865 101725497480.7701 1.0000000000000027
1.2343402773883794e-10 2.5449998316828844e-06 3030.0343708813657 122070596976.93134 1.0000000000000018
1.0286168978236496e-10 2.1208331930691553e-06 3030.0343708814867 146484716372.32346 1.0000000000000013
8.571807481863747e-11 1.767360994224353e-06 3030.034370881585 175781659646.7938 1.0000000000000009
7.143172901553122e-11 1.4728008285203236e-06 3030.0343708816454 210937991576.1568 1.0000000000000007
5.952644084627603e-11 1.2273340237669533e-06 3030.034370881687 253125589891.3916 1.0000000000000004
4.960536737189669e-11 1.0227783531391371e-06 3030.0343708817145 303750707869.67267 1.0000000000000004
4.1337806143247245e-11 8.523152942826199e-07 3030.0343708817345 364500849443.6096 1.0000000000000002
3.4448171786039375e-11 7.1026274523552e-07 3030.034370881748 437401019332.33344 1.0000000000000002
2.870680982169948e-11 5.918856210296023e-07 3030.03437088176 524881223198.80206 1.0000000000000002
2.3922341518082903e-11 4.932380175246693e-07 3030.034370881765 629857467838.5634 1.0000000000000002
1.993528459840242e-11 4.1103168127055853e-07 3030.03437088177 755828961406.2773 1.0000000000000002
1.661273716533535e-11 3.425264010587995e-07 3030.0343708817763 906994753687.5348 1.0
1.3843947637779458e-11 2.8543866754899967e-07 3030.034370881777 1088393704425.0417 1.0
1.1536623031482882e-11 2.378655562908331e-07 3030.034370881778 1306072445310.0505 1.0
9.613852526235735e-12 1.982212969090277e-07 3030.0343708817795 1567286934372.062 1.0
8.011543771863113e-12 1.6518441409085654e-07 3030.0343708817813 1880744321246.4753 1.0


==> data_epsilon=0.80/Jc0.485-0.80.dat <==
peclet sigma/nT eta/eta0 etaB*d T/T0
0.00690852795295 17.3698729043 362.01007483 253.193019524 6089.97028443
0.00690849486058 17.3698468603 362.011266101 253.195065532 3850.48177017
0.00690507368897 17.367127605 362.133926291 253.406345494 132.471517809
0.00690162115213 17.3643606938 362.257360203 253.619529205 83.3274009905
0.00689817034155 17.3615724547 362.380381817 253.832573994 63.5415982722
0.00689472125638 17.3587985898 362.503736036 254.04600156 52.4486005085
0.00689127389575 17.3560124972 362.626867507 254.259422955 45.1941667282
0.00682236115679 17.3014381998 365.138002532 258.606192092 15.516382514
0.00678594116612 17.2728131367 366.490330222 260.95704168 12.2825767985
0.00675413754523 17.2473918817 367.674123872 263.032707673 10.5362596172
0.00668659616977 17.1930483667 370.217825273 267.527739639 8.27950838454
0.00661973020808 17.1390239776 372.782341787 272.101936401 6.9536477017
0.00655353290599 17.0849794512 375.360450824 276.75126691 6.06552065737
0.00648799757693 17.0311861815 377.958183655 281.481375283 5.42316884205
0.00642311760117 16.9774407672 380.571170497 286.290279412 4.93318967976
0.00635888642515 16.9238166041 383.201127184 291.180508225 4.54528943283
0.0062952975609 16.8703783122 385.84963562 296.154558412 4.22947491132
0.00624394159374 16.8268407706 388.019265082 300.269379708 4.01174267319
0.00623234458529 16.8170250831 388.514516266 301.212078435 3.96648692333
0.00617002113944 16.7637905288 391.196633864 306.355052462 3.74360973411
0.00610832092805 16.7106394622 393.895263297 311.584253575 3.55193008095
0.00604723771877 16.6576234204 396.611711433 316.902075146 3.385105577
0.00598676534158 16.6046871113 399.344765597 322.308939022 3.23837357748
0.00592689768816 16.5520761724 402.100470759 327.81116498 3.10830746611
0.00586762871128 16.4993865264 404.869170074 333.402362154 2.99191137829
0.00580895242417 16.4469473717 407.658984987 339.090630049 2.88720545216
0.00575086289993 16.3944918013 410.463439839 344.87209577 2.79233838525
0.00569335427093 16.342231717 413.287900491 350.752739919 2.70601552383
0.00563642072822 16.2900074621 416.128456465 356.730795417 2.62703665522
0.00469701727351 15.3637206402 470.959736789 484.48263195 1.84621471794
0.00391418106126 14.4757918824 532.489385438 657.334813463 1.53110897942
0.00326181755105 13.6244293319 601.406601654 890.892116443 1.36121818074
0.00271818129254 12.8079961587 678.441342929 1206.00879782 1.25663811576
0.00226515107712 12.0244894474 764.326659778 1630.41598636 1.18724002831
0.0018876258976 11.2725106263 859.83330256 2200.9740639 1.13897020669
0.00157302158133 10.5492921609 965.602040483 2966.06103648 1.10431018577
0.00131085131778 9.85305931508 1082.24901173 3989.2417259 1.07887424411
0.00109237609815 9.18181956322 1210.22494602 5353.16342184 1.0599157555
0.000910313415123 8.53388720309 1349.78777685 7164.58662801 1.04562915341
0.000758594512603 7.90743206397 1500.8431528 9559.65460733 1.03477805064
0.000632162093835 7.30114953817 1662.92372086 12710.4365678 1.02649272106
0.000526801744863 6.71403659779 1835.04211157 16831.2131692 1.02014545256
0.000439001454052 6.14562275714 2015.62378702 22185.0343909 1.0152750914
0.00038986806626 5.78550499377 2136.64880602 26480.8591008 1.01273064035
0.000365834545044 5.59575316013 2202.33495381 29088.0929299 1.01153705669
0.00030486212087 5.06505373931 2392.15946247 37914.3181433 1.00867162699
0.000254051767391 4.55476299685 2581.38688268 49096.1535248 1.00648069175
0.00021170980616 4.06672392108 2765.75210413 63123.1796334 1.00481192238
0.000176424838466 3.60338306622 2940.76445536 80541.0156748 1.00354747855
0.000147020698722 3.16754647722 3102.08753932 101951.156546 1.0025955898
0.000122517248935 2.76212476134 3246.05288004 128019.151414 1.00188447335
0.000102097707446 2.38974377684 3370.1162719 159494.4166 1.00135778617
8.50814228715e-05 2.0523847448 3473.23020569 197249.274748 1.000971288
7.09011857262e-05 1.75103194413 3555.90464502 242333.356823 1.00069031876
5.90843214385e-05 1.48549469672 3619.99848828 296041.589278 1.00048790543
4.92369345321e-05 1.25441285591 3668.25084094 359985.16983 1.00034327748
4.10307787768e-05 1.05545212779 3703.72143789 436159.30817 1.00024066139
3.41923156473e-05 0.885625618434 3729.33324317 527010.500511 1.00016826644
2.84935963727e-05 0.741634784561 3747.59247988 635508.964125 1.00011741635
2.3744663644e-05 0.620157270862 3760.49792647 765236.931603 1.00008181629
1.97872197033e-05 0.518044156236 3769.56762462 920499.067607 1.00005695213
1.64893497527e-05 0.432430740092 3775.91809067 1106459.76238 1.00003961586
1.3741124794e-05 0.360782274235 3780.35377165 1329311.46346 1.00002754292
1.14509373283e-05 0.300897884326 3783.44680367 1596478.90478 1.00001914247
9.54244777358e-06 0.250891006254 3785.60099672 1916865.47641 1.00001330086
7.95203981132e-06 0.209158628239 3787.10001617 2301149.41845 1.00000924032
6.62669984276e-06 0.174346835712 3788.14248251 2762139.42069 1.00000641863
5.52224986897e-06 0.145316822774 3788.86713388 3315201.3638 1.00000445822
4.60187489081e-06 0.121113447298 3789.37071026 3978770.3826 1.00000309639
3.83489574234e-06 0.100937191431 3789.72058331 4774965.29154 1.00000215047
3.19574645195e-06 0.0841197207406 3789.96363145 5730325.83227 1.00000149348
2.66312204329e-06 0.0701028898495 3790.13245384 6876697.30477 1.00000103718
2.21926836941e-06 0.0584208822047 3790.24971041 8252292.06168 1.00000072029
1.84939030784e-06 0.048685114529 3790.33114765 9902963.24437 1.00000050021
1.54115858987e-06 0.0405715341597 3790.38770567 11883733.2155 1.00000034737
1.51997109089e-06 0.040013802959 3790.3912158 12049396.5939 1.00000033789
1.28429882489e-06 0.0338099621573 3790.42698418 14260627.6352 1.00000024123
1.07024902074e-06 0.0281751712252 3790.45426194 17112876.314 1.00000016752
1e-06 0.0263258635977 3790.46213344 18315077.1513 1.00000014625
8.91874183951e-07 0.0234794266958 3790.47320532 20535554.2059 1.00000011634
7.43228486626e-07 0.0195662568203 3790.48636068 24642750.5728 1.00000008079
6.19357072188e-07 0.0163052533156 3790.49549646 29571371.9598 1.0000000561
5.1613089349e-07 0.0135877338388 3790.50184081 35485705.7459 1.00000003896
4.30109077909e-07 0.0113231246935 3790.50624664 42582896.3904 1.00000002706
3.58424231591e-07 0.0094359448611 3790.50930625 51099516.9149 1.00000001879
2.98686859659e-07 0.00786329179194 3790.51143099 61319454.67 1.00000001305
2.48905716382e-07 0.0065527457107 3790.5129065 73583374.2475 1.00000000906
2.07421430319e-07 0.00546062290173 3790.51393117 88300072.9664 1.00000000629
1.72851191932e-07 0.00455051993901 3790.51464274 105960107.451 1.00000000437
1.44042659943e-07 0.00379210044352 3790.51513689 127152145.518 1.00000000303
1.20035549953e-07 0.00316008398903 3790.51548005 152582588.434 1.00000000211
1.00029624961e-07 0.00263340348976 3790.51571835 183099117.632 1.00000000146
8.33580208006e-08 0.00219450300393 3790.51588384 219718950.752 1.00000000102
6.94650173338e-08 0.00182875255872 3790.51599876 263662748.896 1.00000000071
5.78875144449e-08 0.00152396049769 3790.51607857 316395305.337 1.00000000049
4.82395953707e-08 0.00126996709998 3790.51613399 379674371.956 1.00000000034
4.01996628089e-08 0.00105830592739 3790.51617248 455609250.973 1.00000000024
3.34997190074e-08 0.000881921612378 3790.51619921 546731105.023 1.00000000016
2.79164325062e-08 0.000734934680581 3790.51621777 656077329.239 1.00000000011
2.32636937552e-08 0.000612445569234 3790.51623066 787292797.763 1.00000000008
1.93864114626e-08 0.000510371308899 3790.51623961 944751359.55 1.00000000005
1.61553428855e-08 0.00042530942478 3790.51624583 1133701633.32 1.00000000004
1.34627857379e-08 0.000354424521053 3790.51625014 1360441961.53 1.00000000003
1.1218988115e-08 0.00029535376778 3790.51625314 1632530355.12 1.00000000002
9.34915676246e-09 0.000246128139951 3790.51625522 1959036427.23 1.00000000001
7.79096396872e-09 0.000205106783371 3790.51625667 2350843713.57 1.00000000001


==> data_epsilon=0.80/Jc0.49-0.80.dat <==
peclet sigma/nT eta/eta0 etaB*d T/T0
0.00649958863086 18.4627064243 398.575182363 285.810286891 111345.775648
0.00649958863086 18.4627064243 398.575182363 285.810286891 111345.775648
0.00649633883655 18.4599474399 398.714978557 286.053558723 133.351310737
0.00649309066713 18.4571818956 398.854673116 286.296929472 84.0091374369
0.00648984412179 18.4544035073 398.994129966 286.540301416 64.1052780606
0.00648659919973 18.4516498116 399.134160664 286.784257527 52.9389602687
0.00648335590013 18.4488794936 399.273871871 287.028156335 45.6277080041
0.00647667687745 18.4431559253 399.561621743 287.531221507 36.2579084956
0.00641852234113 18.3930140784 402.085679595 291.969187556 15.6189722913
0.00635433711772 18.3372259579 404.915260232 296.993787915 10.5960544831
0.00629079374654 18.2817796609 407.7686034 302.107710808 8.32800455895
0.00622788580908 18.2261861924 410.63496043 307.304381983 6.99280499274
0.00620980953341 18.2102342303 411.469844073 308.825536809 6.70096573036
0.00616560695099 18.1708419654 413.523290987 312.591822539 6.09963375278
0.00610395088148 18.1156754614 416.432159792 317.970407844 5.45339940314
0.00604291137266 18.0605663152 419.3589335 323.439567109 4.96049484783
0.00598248225894 18.0055943368 422.305562358 329.002240183 4.57030243804
0.00592265743635 17.9508896557 425.275264262 334.662446725 4.25271207425
0.00586343086198 17.8960925757 428.259660999 340.415113273 3.98804508843
0.00580479655336 17.8415301706 431.26663015 346.267973163 3.76385849186
0.00574674858783 17.7871274599 434.294549778 352.221331198 3.57110699795
0.00568928110195 17.7327927825 437.341315086 358.275067831 3.40329198134
0.00563238829093 17.6784618449 440.405413126 364.42950749 3.25564007335
0.00557606440802 17.6242905022 443.49080601 370.689523498 3.12466430208
0.00552030376394 17.5703848347 446.600348198 377.059210549 3.00763417654
0.0054651007263 17.51641107 449.725711507 383.533249047 2.90220752841
0.00541044971904 17.4628004568 452.87806458 390.122854497 2.80684596734
0.00535634522185 17.4090217078 456.0438114 396.818105558 2.71993106248
0.00530278176963 17.355674767 459.238731203 403.634450563 2.64054714202
0.00441898480803 16.4062081559 520.938516203 549.436406324 1.85488796209
0.00368248734002 15.4970106889 590.483042308 747.342430642 1.53769800585
0.00306873945002 14.6252717321 668.720577432 1015.63613371 1.36653744721
0.00255728287501 13.7897768563 756.622458246 1378.9671814 1.2610822765
0.00213106906251 12.9885645687 855.193503599 1870.33905064 1.19102849947
0.00177589088543 12.2198647438 965.496892763 2533.89185143 1.1422342949
0.00147990907119 11.4809439352 1088.53732127 3428.16537558 1.10714207561
0.00123325755932 10.7697643581 1225.33030503 4630.76626951 1.08133955482
0.00102771463277 10.0843935588 1376.82266291 6243.94312653 1.06206652969
0.000856428860642 9.42260211559 1543.76190029 8401.2226986 1.04750462098
0.000713690717201 8.78239922182 1726.64830528 11275.7986309 1.03641136807
0.000594742264335 8.16213531378 1925.64287972 15090.3884343 1.02791179434
0.000495618553612 7.56042490501 2140.42200865 20128.2178731 1.02137431993
0.000413015461343 6.97613679965 2370.00596061 26744.630438 1.01633422538
0.000385617344412 6.7605107223 2459.93542212 29731.7600691 1.0147505367
0.00034417955112 6.40852954712 2612.60700498 35378.7509343 1.01244461843
0.0002868162926 5.85743906124 2865.52842616 46564.4391022 1.00944364584
0.000239013577166 5.32328219319 3125.05508683 60938.0535696 1.00713158701
0.000199177980972 4.80714651321 3386.46657135 79242.6407607 1.00535494243
0.00016598165081 4.31077044485 3644.14439246 102326.700313 1.00399490538
0.000138318042342 3.83657022634 3891.93051835 131141.370341 1.00295905671
0.000115265035285 3.38743748327 4123.58034672 166736.371524 1.00217508266
9.60541960706e-05 2.96654016209 4333.45858771 210267.321206 1.00158618712
8.00451633922e-05 2.57694536384 4517.21618054 263020.290061 1.00114759966
6.67043028268e-05 2.22122424025 4672.39246255 326466.73659 1.00082398796
5.55869190223e-05 1.90106774323 4798.72374881 402352.420855 1.00058751172
4.63224325186e-05 1.61700459455 4898.02115308 492813.699182 1.00041634761
3.86020270988e-05 1.3683083728 4973.64327336 600506.889626 1.00029354922
3.21683559157e-05 1.15311686941 5029.73634448 728735.334285 1.00020613018
2.68069632631e-05 0.968720009203 5070.50728386 881570.937502 1.00014429514
2.23391360526e-05 0.811916060057 5099.71045167 1063977.92699 1.0001007766
1.86159467105e-05 0.679344162041 5120.41876329 1281958.0859 1.00007026525
1.55132889254e-05 0.567732921748 5135.00602639 1542732.21805 1.00004893302
1.29277407712e-05 0.474053373319 5145.23678772 1854967.06826 1.00003404833
1.07731173093e-05 0.395593795065 5152.39134307 2229055.72478 1.00002367725
8.97759775775e-06 0.32998097781 5157.38463441 2677459.13975 1.00001645832
7.48133146479e-06 0.275169690057 5160.86451081 3215118.86346 1.00001143703
6.23444288733e-06 0.229415716956 5163.28712635 3859953.72735 1.00000794607
5.19536907277e-06 0.191242165531 5164.97243209 4633456.34741 1.00000551989
4.32947422731e-06 0.15940462704 5166.14420416 5561409.04196 1.00000383412
3.60789518943e-06 0.132858130341 5166.95862181 6674742.92543 1.000002663
3.00657932452e-06 0.110727234445 5167.52452155 8010568.75432 1.00000184951
2.50548277043e-06 0.0922797154943 5167.91766777 9613413.83984 1.00000128448
2.0879023087e-06 0.0769038266349 5168.19076333 11536706.226 1.00000089204
1.73991859058e-06 0.0640888743499 5168.38045036 13844555.5864 1.0000006195
1.48700736311e-06 0.0547742703957 5168.49668638 16199611.3703 1.0000004525
1.44993215882e-06 0.0534087566782 5168.51219547 16613890.1909 1.00000043022
1.20827679901e-06 0.0445080851458 5168.60369382 19937021.1687 1.00000029877
1.00689733251e-06 0.0370905269538 5168.66723853 23924719.538 1.00000020748
1e-06 0.0368364677374 5168.66921039 24089745.4742 1.00000020465
8.39081110426e-07 0.0309090363619 5168.71136883 28709908.5699 1.00000014408
6.99234258688e-07 0.0257576830266 5168.74201584 34452094.5606 1.00000010006
5.82695215574e-07 0.02146482424 5168.76329896 41342683.7071 1.00000006949
4.85579346311e-07 0.0178874046825 5168.77807913 49611362.3127 1.00000004825
4.04649455259e-07 0.0149062001693 5168.78834324 59533752.9967 1.00000003351
3.37207879383e-07 0.0124218506045 5168.79547115 71440602.1145 1.00000002327
2.81006566152e-07 0.0103515520837 5168.80042112 85728804.6368 1.00000001616
2.3417213846e-07 0.00862629913994 5168.8038586 102874633.98 1.00000001122
1.95143448717e-07 0.00718858593659 5168.80624575 123449617.79 1.00000000779
1.62619540597e-07 0.00599049020175 5168.8079035 148139588.86 1.00000000541
1.35516283831e-07 0.00499207627998 5168.80905471 177767546.225 1.00000000376
1.12930236526e-07 0.00416006421009 5168.80985417 213321088.463 1.00000000261
9.41085304384e-08 0.00346672054744 5168.81040935 255985333.651 1.00000000181
7.84237753653e-08 0.00288893400501 5168.81079489 307182423.294 1.00000000126
6.53531461377e-08 0.00240744512888 5168.81106262 368618927.047 1.00000000087
5.44609551148e-08 0.00200620434623 5168.81124855 442342728.367 1.00000000061
4.53841292623e-08 0.00167183699695 5168.81137767 530811287.301 1.00000000042
3.78201077186e-08 0.00139319752163 5168.81146733 636973555.81 1.00000000029
3.15167564322e-08 0.00116099794868 5168.8115296 764368276.18 1.0000000002
2.62639636935e-08 0.00096749829866 5168.81157284 917241939.089 1.00000000014
2.18866364112e-08 0.000806248586899 5168.81160287 1100690333.3 1.0000000001
1.8238863676e-08 0.000671873825126 5168.81162372 1320828405.29 1.00000000007
1.51990530634e-08 0.000559894855843 5168.8116382 1584994090.79 1.00000000005
1.26658775528e-08 0.000466579047443 5168.81164826 1901992912.65 1.00000000003
1.05548979607e-08 0.000388815873395 5168.81165524 2282391498.25 1.00000000002
8.79574830055e-09 0.000324013228132 5168.81166009 2738869800.49 1.00000000002
7.32979025046e-09 0.00027001102362 5168.81166346 3286643762.72 1.00000000001


==> data_epsilon=0.80/Jc0.493-0.80.dat <==
peclet sigma/nT eta/eta0 etaB*d T/T0
0.00626423992927481 19.156347596053113 422.4395191781353 307.5517794702021 19980.12213287621
0.00626423992927481 19.156347596053113 422.4395191781353 307.5517794702021 19980.12213287621
0.006262786147164973 19.155044652951624 422.50884074351677 307.67365195067225 222.9309354517687
0.006261107809310173 19.153536706011632 422.5888272955106 307.8143885616858 133.67717891749092
0.006257977255405518 19.150698606806053 422.73757845785195 308.0767775388439 84.18236822959351
0.006254848266777816 19.147901108420143 422.8872693743914 308.3400372091481 64.29129220676823
0.006251720842644428 19.145070803791153 423.0362793681814 308.60298644458703 53.0732034648473
0.006248594982223106 19.142225014513347 423.18499029343013 308.8659033204091 45.73422795605019
0.006190393196118639 19.089458604179534 425.98625945599485 313.8336036747205 16.268668477211428
0.006186109032400875 19.085667912098593 426.1966255757366 314.20603656977937 15.673040046519253
0.006124247942076866 19.029103701646207 429.2257639080052 319.6355717459405 10.63282942592851
0.006063005462656097 18.972800362136123 432.27855565450574 325.1605280631682 8.356241372172596
0.006002375408029536 18.916474852289625 435.3487156490482 330.7776834967393 7.0167408766968
0.0059423516539492405 18.86041454345336 438.44295857788745 336.4936235862637 6.120626222910575
0.005882928137409748 18.804416297471953 441.5567499908123 342.3064423325354 5.4719346032045815
0.00582409885603565 18.748536717942017 444.6915263859202 348.2187916160393 4.97728991095202
0.005765857867475294 18.692751918133876 447.8468501455207 354.231908913667 4.585648764336363
0.005708199288800541 18.637129172956072 451.0244675366099 360.34878605873183 4.26675118488683
0.005651117295912536 18.58166428456504 454.22444399519037 366.57113841306085 4.001274182785342
0.00559460612295341 18.526251261840663 457.4443288843332 372.8986572418912 3.776219817263177
0.005538660061723876 18.47102012516048 460.6874536860147 379.3357393632174 3.5827422735188788
0.0054832734611066376 18.41578767383835 463.94938981048205 385.8804624814269 3.4142518487130395
0.005428440726495571 18.36064319281823 467.2324581311424 392.5364522613601 3.2660621860480923
0.005374156319230615 18.30584177685342 470.5433324512999 399.31113158884654 3.1347026543220733
0.005320414756038308 18.25090077536026 473.86979697966643 406.1959862270187 3.0171277877035574
0.005267210608477925 18.19639696372962 477.22691902347105 413.20573169407845 2.9114357331179925
0.005214538502393146 18.14170574383102 480.59854788647 420.3283314083922 2.815607557903312
0.0051623931173692145 18.087337916277665 483.99825244907345 427.5774653287117 2.7284520247850033
0.005110769186195522 18.033288648926266 487.42621268979457 434.9553741177818 2.6488011849523367
0.004258974321829602 17.070492768358832 553.6830780552118 592.8957222777574 1.860217893507087
0.0035491452681913347 16.148763414692713 628.5440371684414 807.6701326166227 1.5417307845891435
0.0029576210568261125 15.265378862791236 712.9930097752074 1099.4230310813557 1.3697980895416413
0.0024646842140217604 14.419104716718572 808.1597682685167 1495.4022547422862 1.2638099599997803
0.0020539035116848006 13.608068112631349 915.2434957825119 2032.2573446046144 1.1933574880144664
0.0017115862597373338 12.830183901109757 1035.5100166746774 2759.1645456048104 1.1442437000384502
0.001426321883114445 12.082656554270246 1170.2134890432462 3741.705846699902 1.1088867110833627
0.0011886015692620375 11.363532938857935 1320.679054495423 5067.375400561976 1.082860909306922
0.0009905013077183646 10.670791804202725 1488.201738651359 6852.181252526944 1.063396104417921
0.0008254177564319706 10.002017870040694 1673.9174363822565 9248.734532121282 1.0486670332805492
0.0006878481303599755 9.355160290189332 1878.7927956183626 12456.855108761629 1.037427240750432
0.0005732067752999796 8.728336173850233 2103.489575270516 16735.979564991638 1.0287981617689745
0.00047767231274998303 8.119930939140234 2348.2399956458535 22419.942771014255 1.0221457336556357
0.0003980602606249859 7.528524704586507 2612.6502235581543 29933.295711577888 1.0170032801265014
0.00038320967922551944 7.40720663551901 2670.1656479292383 31777.799623368366 1.016087046143862
0.0003317168838541549 6.952964288459972 2895.4937784668446 39808.62224282485 1.013022219098669
0.0002764307365451291 6.392716710524075 3194.621003915438 52705.398312215286 1.009939540142093
0.00023035894712094095 5.847643029885254 3506.6787582031943 69424.53598504269 1.0075543614580968
0.0001919657892674508 5.318281147309951 3827.0811198522015 90921.35866782277 1.005712340886151
0.000159971491056209 4.805768156777546 4149.9268059929145 118309.58532307218 1.004293965534966
0.0001333095758801742 4.312018121792617 4468.270380372254 152862.22833129458 1.0032063210933095
0.0001110913132334785 3.8395500518486796 4774.418089922114 196002.87164804968 1.002376711741141
9.257609436123209e-05 3.3914362295127147 5060.635001397574 249303.42687757468 1.0017480670116041
7.714674530102674e-05 2.970985168215426 5319.895352912816 314490.527393099 1.0012753737354325
6.428895441752229e-05 2.5814228506991452 5546.806321723743 393485.4946748867 1.0009230470740527
5.3574128681268575e-05 2.2254655263948786 5738.335932329148 488486.9213695257 1.0006629232232715
4.464510723439048e-05 1.9049277121562405 5894.199668074013 602106.1472347982 1.0004727553401371
3.7204256028658735e-05 1.6204202782120232 6016.657076293928 737538.546119337 1.0003350654529266
3.1003546690548945e-05 1.3712754873523225 6109.892211640585 898761.081759039 1.000236260885879
2.583628890879079e-05 1.1556635009879077 6179.04672467827 1090720.397573817 1.0001659124914393
2.153024075732566e-05 0.9708878139795242 6229.316227644362 1319512.7161527772 1.0001161471292062
1.794186729777138e-05 0.8137508400123706 6265.331058801648 1592569.7847171873 1.000081120500363
1.4951556081476152e-05 0.6808907981489073 6290.878321275452 1918876.3000265607 1.0000565616485049
1.2459630067896794e-05 0.5690326840247776 6308.880165384392 2309240.77894598 1.0000393904768645
1.0383025056580663e-05 0.475143150432806 6321.509357841925 2776636.134009261 1.000027408845895
8.652520880483886e-06 0.3965059322388692 6330.3430777979365 3336619.4689598074 1.000019060319987
7.210434067069905e-06 0.33074345848006376 6336.509169769162 4007843.41725417 1.0000132491299791
6.008695055891588e-06 0.2758064820127066 6340.806776539039 4812673.9853562135 1.0000092069784308
5.007245879909657e-06 0.22994719065538902 6343.7988583022425 5777933.971427147 1.0000063967296084
4.172704899924714e-06 0.19168553458651183 6345.880401480627 6935795.809921011 1.0000044436200677
3.4772540832705954e-06 0.1597743771009393 6347.327713532978 8324853.197569726 1.000003086545826
2.8977117360588294e-06 0.13316641557627854 6348.333659771985 9991407.05858582 1.0000021437717739
2.4147597800490245e-06 0.11098423172974518 6349.032653119325 11991008.613970058 1.0000014888930988
2.0122998167075206e-06 0.0924939337616432 6349.518267763857 14390310.915646639 1.0000010340320362
1.676916513922934e-06 0.07708237306419248 6349.855597945978 17269290.513798133 1.0000007181156687
1.4684965825212549e-06 0.06750389012622444 6350.034360090491 19720831.53195564 1.0000005507183345
1.3974304282691117e-06 0.06423768111505135 6350.089902205594 20723913.283079475 1.000000498709701
1.1645253568909265e-06 0.053532772780984735 6350.252636263627 24869333.25095719 1.0000003463349907
1e-06 0.045970309955670315 6350.349768451121 28961412.160871767 1.0000002553906924
9.704377974091055e-07 0.044611437957009 6350.365657008578 29843731.045479055 1.000000240514659
8.08698164507588e-07 0.037176657803552074 6350.444148934549 35812919.90472531 1.0000001670261178
6.739151370896567e-07 0.030980814099941262 6350.498659771501 42975872.77808644 1.0000001159913479
5.615959475747139e-07 0.02581749898315242 6350.536515751755 51571354.75405829 1.0000000805500238
4.679966229789283e-07 0.021514671550397345 6350.562805221222 61885881.89429007 1.0000000559377462
3.899971858157736e-07 0.0179289445013932 6350.581062083865 74263271.76768328 1.000000038845768
3.24997654846478e-07 0.014940816912787657 6350.593740598965 89116104.03527284 1.0000000269762812
2.7083137903873166e-07 0.012450698022531004 6350.602545190059 106939473.10516164 1.0000000187335545
2.2569281586560973e-07 0.010375591675005685 6350.608659521505 128327491.27920397 1.0000000130094253
1.8807734655467477e-07 0.008646332176856411 6350.612905600529 153993092.4962628 1.000000009034329
1.5673112212889565e-07 0.007205280159552112 6350.6158542738995 184791796.79674515 1.0000000062738426
1.306092684407464e-07 0.006004402069019787 6350.617901967443 221750227.65724826 1.0000000043568364
1.0884105703395532e-07 0.005003669511256062 6350.619323978529 266100332.77306342 1.0000000030255816
9.070088086162944e-08 0.004169725241097214 6350.620311487124 319320448.9813592 1.0000000021010986
7.558406738469121e-08 0.0034747714094699837 6350.620997257313 383184580.1557202 1.0000000014590964
6.298672282057601e-08 0.002895643058367637 6350.621473486858 459821530.668623 1.0000000010132615
5.248893568381334e-08 0.0024130360076343393 6350.621804201959 551785865.5371588 1.000000000703654
4.374077973651112e-08 0.0020108634124159494 6350.622033865229 662143062.590267 1.0000000004886487
3.645064978042594e-08 0.0016757195524303367 6350.622193353585 794571695.0630474 1.0000000003393392
3.037554148368829e-08 0.0013964329847126228 6350.622304109427 953486050.7046021 1.0000000002356524
2.5312951236406906e-08 0.0011636941680209535 6350.622381023276 1144183274.7029893 1.0000000001636475
2.109412603033909e-08 0.0009697451481735676 6350.622434435609 1373019941.191463 1.0000000001136442
1.757843835861591e-08 0.000808120961531275 6350.622471527505 1647623939.0529842 1.0000000000789195
1.4648698632179926e-08 0.0006734341373408619 6350.622497285792 1977148734.8829465 1.0000000000548053
1.2207248860149938e-08 0.0005611951160314255 6350.622515173467 2372578488.5423317 1.0000000000380593
1.0172707383458283e-08 0.00046766259760761697 6350.6225275954785 2847094191.8198004 1.00000000002643
8.477256152881902e-09 0.0003897188318690573 6350.6225362218765 3416513034.824598 1.0000000000183542
7.064380127401585e-09 0.00032476569353056617 6350.622542212424 4099815645.6568775 1.000000000012746
5.886983439501322e-09 0.00027063807811942555 6350.622546372533 4919778778.011057 1.0000000000088514
4.905819532917768e-09 0.000225531731868784 6350.622549261474 5903734536.298917 1.0000000000061469
4.08818294409814e-09 0.00018794310995002655 6350.622551267704 7084481445.796763 1.0000000000042686
3.4068191200817836e-09 0.00015661925832604812 6350.6225526609105 8501377736.821158 1.0000000000029643
2.8390159334014865e-09 0.00013051604862492395 6350.622553628414 10201653285.739588 1.0000000000020586
2.3658466111679055e-09 0.00010876337386561032 6350.622554300302 12241983944.182693 1.0000000000014295
1.9715388426399215e-09 9.063614489466768e-05 6350.622554766886 14690380734.09854 1.0000000000009928
1.642949035533268e-09 7.553012074940995e-05 6350.622555090893 17628456881.817646 1.0000000000006894
1.3691241962777235e-09 6.294176729340502e-05 6350.622555315898 21154148258.93068 1.0000000000004787
1.1409368302314362e-09 5.24514727457949e-05 6350.622555472175 25384977911.341484 1.0000000000003326
9.507806918595302e-10 4.37095606222425e-05 6350.62255558067 30461973494.1302 1.000000000000231
7.923172432162752e-10 3.642463385230096e-05 6350.622555656026 36554368193.389984 1.0000000000001603
6.60264369346896e-10 3.0353861543834316e-05 6350.622555708369 43865241832.42952 1.0000000000001115
5.5022030778908e-10 2.5294884620006637e-05 6350.6225557447 52638290199.21655 1.0000000000000775
4.5851692315756674e-10 2.1079070516755974e-05 6350.622555769939 63165948239.31091 1.0000000000000537
3.8209743596463896e-10 1.7565892097345094e-05 6350.622555787455 75799137887.38217 1.0000000000000373
3.1841452997053247e-10 1.4638243414482333e-05 6350.6225557996395 90958965465.03311 1.000000000000026
2.653454416421104e-10 1.2198536178751501e-05 6350.622555808086 109150758558.18489 1.000000000000018
2.2112120136842534e-10 1.0165446815635635e-05 6350.622555813948 130980910269.94276 1.0000000000000127
1.8426766780702111e-10 8.471205679701792e-06 6350.622555818018 157177092324.03207 1.0000000000000087
1.5355638983918426e-10 7.059338066421303e-06 6350.622555820846 188612510788.92245 1.000000000000006
1.2796365819932023e-10 5.882781722019588e-06 6350.622555822827 226335012946.7776 1.0000000000000042
1.0663638183276686e-10 4.902318101684037e-06 6350.622555824181 271602015536.19095 1.0000000000000029
8.886365152730572e-11 4.085265084737309e-06 6350.622555825134 325922418643.478 1.000000000000002
7.405304293942144e-11 3.4043875706147727e-06 6350.622555825782 391106902372.21356 1.0000000000000016
6.171086911618454e-11 2.8369896421791856e-06 6350.6225558262495 469328282846.69073 1.000000000000001
5.142572426348712e-11 2.3641580351494358e-06 6350.622555826556 563193939416.056 1.0000000000000007
4.28547702195726e-11 1.97013169595793e-06 6350.622555826772 675832727299.2903 1.0000000000000004
3.57123085163105e-11 1.6417764132983165e-06 6350.622555826932 810999272759.1687 1.0000000000000004
2.976025709692542e-11 1.3681470110819522e-06 6350.622555827033 973199127311.0177 1.0000000000000002
2.480021424743785e-11 1.1401225092349734e-06 6350.622555827106 1167838952773.2346 1.0000000000000002
2.066684520619821e-11 9.501020910291508e-07 6350.622555827148 1401406743327.8906 1.0000000000000002
1.7222371005165176e-11 7.917517425242979e-07 6350.622555827192 1681688091993.4807 1.0000000000000002
1.4351975837637648e-11 6.59793118770252e-07 6350.622555827227 2018025710392.1877 1.0000000000000002
1.195997986469804e-11 5.498275989752107e-07 6350.6225558272345 2421630852470.629 1.0
9.966649887248367e-12 4.581896658126764e-07 6350.622555827246 2905957022964.759 1.0
8.305541572706972e-12 3.8182472151056413e-07 6350.6225558272545 3487148427557.7163 1.0
6.921284643922477e-12 3.181872679254704e-07 6350.622555827261 4184578113069.2627 1.0


==> data_epsilon=0.80/Jc0.495-0.80.dat <==
peclet sigma/nT eta/eta0 etaB*d T/T0
0.006111478460422241 19.635132883417924 439.20182320108336 323.02640032412484 5330.778365144053
0.006111478460422241 19.635132883417924 439.20182320108336 323.02640032412484 5330.778365144053
0.006110224840104468 19.633974456066635 439.2660159896333 323.13989741000364 241.3644588024897
0.00610842272119203 19.632297814282072 439.3580869602993 323.302981482673 133.69530829220128
0.006105368509831435 19.629462089898343 439.51438247974886 323.5797819058776 84.35017880034071
0.006102315825576519 19.626640110954238 439.67103234532595 323.85703936895874 64.42799612581265
0.006099264667663731 19.623784137926656 439.8269670427542 324.1339662034694 53.189239560090066
0.006096215035329899 19.620907751186273 439.9824899646459 324.4107854450136 45.83364336962079
0.0060352528849766 19.563805110923788 443.1333443310016 330.0343375001937 15.70819416265146
0.005974900356126835 19.506807988248035 446.3053749154212 335.75432771539016 10.658064515734736
0.005938320097266052 19.472053699223565 448.25457375778467 339.2979960377716 9.103712658187966
0.005915151352565567 19.449808921194677 449.4962289154904 341.57050359449755 8.374650486591017
0.005855999839039911 19.39298098462898 452.7100027666986 347.4875134616895 7.03236931135844
0.0057974398406495115 19.336253384832844 455.945204981951 353.50582225625936 6.133817286612243
0.0057394654422430165 19.279765548008413 459.2052853050958 359.6297422143175 5.483842108573454
0.0056820707878205865 19.223397146829146 462.48757901449596 365.85888167223953 4.988180650136965
0.005625250079942381 19.166991089250697 465.7884136759754 372.19198446019124 4.595523702115464
0.005568997579142957 19.110968670793042 469.1181612848019 378.6390364771065 4.276071383406678
0.005513307603351527 19.05481159307208 472.46431306330146 385.1917310972482 4.009814484064814
0.005458174527318012 18.999038588030377 475.8398188317279 391.86234421206774 3.784399506755103
0.005403592782044831 18.943205833381754 479.23379933802914 398.64378386599105 3.5904118527371263
0.005349556854224383 18.88734350065935 482.647039139741 405.53842282054495 3.4214648653358086
0.005296061285682139 18.832044981956507 486.0948900939092 412.561048985804 3.2731500672967204
0.005243100672825318 18.776619017269297 489.55982705074666 419.698816938549 3.1414136948489735
0.005190669666097065 18.72143266496195 493.0514767560561 426.9618205682572 3.023682081515445
0.005138762969436094 18.66613416656142 496.56073151600816 434.3441287321262 2.917605691146686
0.005087375339741733 18.611012740205922 500.0953321612143 441.8544054595226 2.8215787005982436
0.005036501586344316 18.556153258689758 503.6577843885095 449.4969452039439 2.734215707903324
0.004986136570480872 18.501299121423102 507.24132693910923 457.2678096071296 2.654272753741074
0.00415511380873406 17.530312976406474 576.7443134096848 623.9080174818791 1.8638360246025585
0.0034625948406117168 16.60031418903548 655.3770138999248 850.7651600997227 1.5444562218221807
0.002885495700509764 15.709523610703446 744.2505405523094 1159.3615586596882 1.3720053669257328
0.0024045797504248035 14.856288747589012 844.5934737418208 1578.805769505188 1.2656546991657753
0.0020038164586873362 14.03902907333523 957.7578250774025 2148.4138256315823 1.1949328866309836
0.0016698470489061137 13.255288695006204 1085.1482453653362 2921.006666395229 1.1456022029382815
0.0013915392074217614 12.502556461567075 1228.230710233735 3967.3879853231256 1.1100683192858856
0.0011596160061848012 11.778640998312662 1388.5373261140992 5382.245787112187 1.083892444544227
0.0009663466718206677 11.081532309014829 1567.6295332010595 7291.731198414234 1.0642986456379626
0.0008052888931838897 10.40874983310115 1766.9466482136618 9862.61082316102 1.0494573762792672
0.0006710740776532415 9.758143914373127 1987.802949490361 13314.444035155295 1.038119087093486
0.0005592283980443679 9.127729283026511 2231.2596350489753 17934.16085616166 1.0294030428927956
0.0004660236650369733 8.51580001566874 2498.009340015511 24093.852971825436 1.02267362015068
0.00038835305419747775 7.920677643132824 2788.124666440147 32270.495408113216 1.017462556500533
0.00038166299985664264 7.864784827603487 2816.977386878878 33175.957822235396 1.0170316223643747
0.0003236275451645648 7.3410748770703185 3100.9213400859917 43069.064624257946 1.013420406293943
0.00026968962097047067 6.776162605362614 3434.758137529949 57246.91624323665 1.0102831714787661
0.00022474135080872556 6.22547262282265 3786.7437362180735 75736.1279561083 1.0078492086826216
0.0001872844590072713 5.6890875096376075 4152.574648794898 99663.440736295 1.005963466876834
0.00015607038250605942 5.167803108905921 4526.494938315299 130365.21142145265 1.0045060310191662
0.00013005865208838286 4.663043321444538 4901.24911035141 169389.9722078499 1.0033835269825206
0.0001083822100736524 4.1769890923339315 5268.438484008896 218496.29634214993 1.0025229963628728
9.031850839471033e-05 3.7124195338450714 5618.971994001687 279640.6351520138 1.0018671270920974
7.526542366225861e-05 3.272603143336117 5943.939872822014 354976.06105509173 1.001370755307115
6.272118638521551e-05 2.8609817385754934 6235.587764179305 446872.16161373386 1.0009981559948609
5.226765532101293e-05 2.480782827153412 6488.32063511996 557981.0552804869 1.0007210087248974
4.3556379434177445e-05 2.1346042948879917 6699.496760172128 691370.075366801 1.0005168650389744
3.629698286181454e-05 1.824015747018505 6869.650332992306 850715.3605983565 1.0003679817923306
3.0247485718178782e-05 1.5493302457911498 7002.148127050954 1040548.1525472448 1.0002604366721124
2.520623809848232e-05 1.3095708672837745 7102.276009006024 1266513.0835781405 1.0001834273540366
2.1005198415401933e-05 1.1026555734416428 7176.119525347711 1535617.4707908153 1.0001286956951416
1.7504332012834947e-05 0.9257254780493152 7229.5830228184495 1856469.7464402537 1.0000900334988105
1.4586943344029123e-05 0.7755144655787878 7267.786851168224 2239536.0346815796 1.0000628515240408
1.215578612002427e-05 0.6486678960105549 7294.842659393071 2697447.793271566 1.0000438083333223
1.0129821766686892e-05 0.5419678798337145 7313.888233064276 3245388.4360251087 1.0000305013741313
8.441518138905744e-06 0.4524644382682068 7327.240865887225 3901576.0727573615 1.0000212199337477
7.03459844908812e-06 0.3775340886638783 7336.576231214069 4687856.311031621 1.000014754720537
5.8621653742401e-06 0.3148910749119129 7343.090157912598 5630422.222200231 1.000010255373442
4.88513781186675e-06 0.2625714258385031 7347.628966733273 6760682.904626738 1.0000071261612586
4.070948176555625e-06 0.21890360675917428 7350.788350909314 8116307.891624545 1.0000049508375204
3.3924568137963546e-06 0.1824742092619511 7352.985973921179 9742481.253144816 1.0000034391029762
2.8270473448302956e-06 0.15209343788933147 7354.513846416097 11693406.764897095 1.0000023887590757
2.3558727873585798e-06 0.1267628313225975 7355.5757127508205 14034114.112019615 1.0000016590984673
1.9632273227988168e-06 0.1056462887544345 7356.3135275207405 16842626.196079563 1.0000011522665522
1.636022768999014e-06 0.08804470825331288 7356.826095681769 20212559.694022443 1.0000008002405083
1.4566664545957162e-06 0.07839498636838559 7357.067571585881 22702035.311665587 1.0000006344190968
1.3633523074991784e-06 0.07337414109543565 7357.182140774381 24256245.494912766 1.0000005557493004
1.1361269229159821e-06 0.06114717287034552 7357.429440141573 29108472.99362171 1.0000003859499047
1e-06 0.05382164972417827 7357.55607043045 33071489.043688506 1.000000299009277
9.467724357633185e-07 0.05095716694949683 7357.601197924071 34930983.03042491 1.0000002680269846
7.889770298027654e-07 0.04246499425415982 7357.720484827627 41917859.22900616 1.0000001861328491
6.574808581689712e-07 0.03538789365258022 7357.8033280996415 50301997.43705855 1.000000129260369
5.479007151408093e-07 0.029490141966250907 7357.8608606310545 60362868.91336999 1.0000000897648427
4.5658392928400775e-07 0.024575251751972466 7357.900814974513 72435836.0319076 1.0000000623370326
3.8048660773667315e-07 0.020479453687719976 7357.928561623619 86923331.02499495 1.0000000432897682
3.170721731138943e-07 0.017066256099059696 7357.947830408255 104308270.3895276 1.0000000300624174
2.6422681092824525e-07 0.014221905946597651 7357.961211642949 125170152.10266167 1.0000000208767164
2.2018900910687104e-07 0.011851603256555923 7357.970504231753 150204372.22053877 1.000000014497738
1.8349084092239253e-07 0.009876344709049517 7357.976957449675 180245404.74653274 1.0000000100678823
1.5290903410199378e-07 0.008230292270243003 7357.981438866027 216294617.43118596 1.000000006991589
1.2742419508499482e-07 0.006858579792745024 7357.984550968002 259553650.69713566 1.0000000048552724
1.0618682923749569e-07 0.005715484839371175 7357.986712153432 311464472.3198049 1.000000003371718
8.848902436457975e-08 0.0047629050043094395 7357.988212978341 373757443.0198869 1.0000000023414712
7.37408536371498e-08 0.00396908806580234 7357.989255218641 448508995.15401274 1.000000001626022
6.14507113642915e-08 0.003307573713522497 7357.989978997094 538210847.1266396 1.000000001129182
5.120892613690959e-08 0.002756311616218954 7357.990481621138 645853060.6701652 1.0000000007841543
4.267410511409133e-08 0.0022969264558095463 7357.99083066573 775023709.5693748 1.0000000005445517
3.5561754261742775e-08 0.001914105442897095 7357.99107305784 930028482.1209015 1.0000000003781608
2.963479521811898e-08 0.0015950879055715442 7357.99124138571 1116034204.0764604 1.0000000002626117
2.4695662681765817e-08 0.0013292399424268888 7357.991358280089 1339241066.1679058 1.0000000001823692
2.0579718901471516e-08 0.001107699964243049 7357.991439456746 1607089297.1316154 1.0000000001266454
1.7149765751226264e-08 0.0009230833106080055 7357.991495829427 1928507171.3330467 1.000000000087948
1.429147145935522e-08 0.0007692360962660085 7357.99153497714 2314208617.9122515 1.0000000000610751
1.1909559549462683e-08 0.0006410300825901147 7357.991562163023 2777050351.755188 1.0000000000424134
9.92463295788557e-09 0.0005341917368623894 7357.99158104213 3332460430.6566386 1.0000000000294538
8.270527464904642e-09 0.00044515978151184426 7357.991594152612 3998952523.913307 1.000000000020454
6.892106220753869e-09 0.00037096648505222356 7357.991603257114 4798743034.633753 1.0000000000142042
5.743421850628224e-09 0.0003091387378091562 7357.991609579684 5758491646.5086565 1.000000000009864
4.7861848755235206e-09 0.00025761561499468874 7357.991613970369 6910189979.933857 1.00000000000685
3.9884873962696005e-09 0.00021467967925120092 7357.99161701942 8292227979.356815 1.000000000004757
3.323739496891334e-09 0.00017889973276081662 7357.991619136851 9950673578.091713 1.0000000000033036
2.769782914076112e-09 0.00014908311066380678 7357.991620607281 11940808296.09632 1.0000000000022942
2.3081524283967598e-09 0.00012423592557041368 7357.991621628415 14328969957.304142 1.0000000000015932
1.9234603569973e-09 0.00010352993798532235 7357.991622337536 17194763950.422104 1.0000000000011064
1.6028836308310832e-09 8.627494832687576e-05 7357.991622829957 20633716741.887405 1.0000000000007683
1.3357363590259027e-09 7.189579027573807e-05 7357.991623171945 24760460091.415707 1.0000000000005336
1.1131136325215856e-09 5.9913158565048794e-05 7357.991623409428 29712552110.657837 1.0000000000003706
9.27594693767988e-10 4.992763213865975e-05 7357.991623574351 35655062533.58858 1.0000000000002573
7.729955781399901e-10 4.1606360116197395e-05 7357.99162368888 42786075040.97227 1.0000000000001787
6.441629817833251e-10 3.467196676387256e-05 7357.991623768402 51343290049.72161 1.0000000000001241
5.368024848194376e-10 2.8893305636777395e-05 7357.991623823646 61611948060.12851 1.0000000000000862
4.47335404016198e-10 2.4077754697439993e-05 7357.991623861996 73934337672.53957 1.00000000000006
3.7277950334683167e-10 2.0064795581272614e-05 7357.991623888625 88721205207.3686 1.0000000000000415
3.106495861223597e-10 1.6720662984435905e-05 7357.991623907135 106465446249.11012 1.0000000000000289
2.5887465510196646e-10 1.3933885820387557e-05 7357.991623919967 127758535499.15495 1.0000000000000202
2.1572887925163873e-10 1.1611571517003722e-05 7357.991623928896 153310242599.17197 1.000000000000014
1.7977406604303229e-10 9.676309597511236e-06 7357.991623935082 183972291119.16104 1.0000000000000098
1.498117217025269e-10 8.063591331264076e-06 7357.991623939382 220766749343.12225 1.0000000000000069
1.2484310141877242e-10 6.719659442722791e-06 7357.99162394237 264920099211.85425 1.0000000000000047
1.0403591784897701e-10 5.599716202270581e-06 7357.991623944457 317904119054.3153 1.0000000000000033
8.669659820748084e-11 4.6664301685597245e-06 7357.991623945885 381484942865.2524 1.0000000000000022
7.224716517290071e-11 3.888691807133632e-06 7357.991623946887 457781931438.3651 1.0000000000000016
6.020597097741726e-11 3.2405765059449954e-06 7357.9916239475715 549338317726.08936 1.000000000000001
5.017164248118105e-11 2.7004804216210126e-06 7357.99162394807 659205981271.3519 1.0000000000000009
4.1809702067650874e-11 2.2504003513509425e-06 7357.991623948394 791047177525.657 1.0000000000000007
3.484141838970906e-11 1.8753336261258482e-06 7357.991623948639 949256613030.8201 1.0000000000000004
2.9034515324757552e-11 1.5627780217715726e-06 7357.991623948791 1139107935637.0076 1.0000000000000002
2.419542943729796e-11 1.3023150181429979e-06 7357.991623948908 1366929522764.4307 1.0000000000000002
2.0162857864414968e-11 1.0852625151191772e-06 7357.991623948993 1640315427317.3357 1.0000000000000002
1.680238155367914e-11 9.043854292659866e-07 7357.991623949038 1968378512780.8145 1.0000000000000002
1.4001984628065951e-11 7.536545243883256e-07 7357.991623949069 2362054215336.9883 1.0000000000000002
1.1668320523388293e-11 6.280454369902733e-07 7357.991623949095 2834465058404.395 1.0000000000000002
9.723600436156912e-12 5.233711974918958e-07 7357.991623949111 3401358070085.2817 1.0
8.103000363464093e-12 4.361426645765807e-07 7357.991623949127 4081629684102.3457 1.0
6.752500302886745e-12 3.634522204804844e-07 7357.991623949136 4897955620922.82 1.0


==> data_epsilon=0.80/Jc0.498-0.80.dat <==
peclet sigma/nT eta/eta0 etaB*d T/T0
0.00588845703349 20.3788447743 465.697565282 347.814612456 18380.7427166
0.00588845703349 20.3788447743 465.697565282 347.814612456 18380.7427166
0.00588789949223 20.378305906 465.729348064 347.871287761 407.589359984
0.00588551280497 20.3760025328 465.865547126 348.114129786 134.680018749
0.00588257004857 20.3731378646 466.033067485 348.413514729 84.8294525092
0.00587962876355 20.3702756057 466.200694003 348.713191497 64.7449465333
0.00587668894916 20.3673898124 466.367832726 349.012715853 53.4384454294
0.00587375060469 20.3644430807 466.533625949 349.311445191 46.0232200095
0.00586874585133 20.3594807773 466.81769736 349.822207696 37.8472964021
0.00581501309864 20.3066709477 469.909203139 355.392796001 15.7684973492
0.00575686296766 20.2486747218 473.300135158 361.573092169 10.6945043282
0.00569929433798 20.1910121012 476.719502412 367.863924181 8.40404778349
0.0056423013946 20.1334312208 480.161606206 374.262674289 7.05695211552
0.00558587838065 20.0758177373 483.623822162 380.768993575 6.15477406084
0.00553001959685 20.0185309632 487.114940676 387.391553034 5.50243408883
0.00547471940088 19.9611700616 490.625420525 394.124604725 5.00464251921
0.00541997220687 19.9042547645 494.168181764 400.980345868 4.61102925287
0.0053657724848 19.8473332584 497.732299516 407.951878387 4.29027470444
0.00531211475995 19.7903416671 501.316224118 415.039735851 4.02302069636
0.00525899361235 19.733568539 504.927357273 422.251912359 3.79662107617
0.00524563241567 19.719477237 505.851986442 424.102636324 3.74484358188
0.00520640367623 19.6771229804 508.568759374 429.593011203 3.60208545226
0.00515433963947 19.6208910711 512.237784903 437.062902016 3.43279779436
0.00510279624307 19.5646584184 515.92902308 444.659012378 3.28383256371
0.00505176828064 19.5083313698 519.640053487 452.38121626 3.15154723292
0.00500125059784 19.4523940614 523.383900064 460.242912752 3.03339435579
0.00495123809186 19.3964225905 527.149432363 468.236536938 2.92697036313
0.00490172571094 19.3405916955 530.941494067 476.368492281 2.83060943176
0.00485270845383 19.2850275073 534.76377345 484.644340788 2.74293939463
0.00480418136929 19.2295660055 538.611974621 493.062503711 2.66274389297
0.00400348447441 18.245717017 613.265738901 673.683515949 1.86928351668
0.00333623706201 17.304069964 697.938693837 920.037947706 1.54859249386
0.00278019755167 16.4025836587 793.894003305 1255.83398533 1.37535550274
0.00231683129306 15.5395803112 902.549004204 1713.25397323 1.26846032143
0.00193069274422 14.7135400368 1025.48645273 2335.94240061 1.197329461
0.00160891062018 13.9216342872 1164.35180051 3182.71438824 1.14766990329
0.00134075885015 13.1617590163 1320.95851613 4332.95195531 1.11186755658
0.00111729904179 12.4314439954 1497.19396562 5893.23837952 1.08546453879
0.000931082534827 11.7286289717 1695.0596434 8006.49009443 1.06567537741
0.000775902112356 11.0507911699 1916.51558096 10863.0251976 1.05066435927
0.00064658509363 10.3955873932 2163.46195373 14715.2939122 1.03917695691
0.000538820911358 9.76113338432 2437.70822026 19896.7730612 1.0303300009
0.000449017426132 9.14542772305 2740.73308423 26844.1040211 1.02348465553
0.000379429367653 8.59164005219 3046.99013711 35317.135629 1.01853081853
0.000374181188443 8.54642867406 3073.46759867 36123.6857682 1.01817030923
0.000311817657036 7.96277341879 3436.28811962 48465.6713983 1.01403637886
0.00025984804753 7.39316384557 3828.57174295 64798.1636787 1.01081721477
0.000216540039608 6.83665633963 4248.45922395 86285.6567908 1.00830998988
0.000180450033007 6.29284802256 4692.62871758 114368.01804 1.00635875116
0.000150375027506 5.76178107275 5155.929251 150791.407992 1.00484263803
0.000125312522921 5.24422068716 5631.34846639 197634.743878 1.00366766822
0.000104427102435 4.74159474123 6109.94247579 257317.462808 1.00276033261
8.70225853621e-05 4.25606862748 6581.16163178 332595.173222 1.00206294075
7.25188211351e-05 3.79047179358 7033.45074087 426543.25757 1.00153003519
6.04323509459e-05 3.34815865832 7455.2542095 542548.208614 1.00112567685
5.03602924549e-05 2.93272654662 7836.26733254 684331.240871 1.00082135896
4.19669103791e-05 2.54763384991 8168.75610978 856040.47454 1.00059442093
3.49724253159e-05 2.19575552392 8448.58833331 1062438.41322 1.00042684372
2.91436877633e-05 1.87898880948 8675.72155164 1309201.4157 1.00030434165
2.42864064694e-05 1.59797253623 8853.84609099 1603297.35357 1.00021566374
2.02386720578e-05 1.35202061651 8989.32779809 1953397.24512 1.00015204613
1.68655600482e-05 1.13927714113 9089.80429684 2370277.16478 1.00010676173
1.40546333735e-05 0.957030457765 9162.88329133 2867200.08304 1.00007473316
1.17121944779e-05 0.802086718708 9215.28914792 3460318.36968 1.00005219338
9.76016206493e-06 0.671104651407 9252.5009084 4169149.55287 1.00003639105
8.13346838744e-06 0.560840157593 9278.74492907 5017170.03718 1.00002534289
6.77789032287e-06 0.468294741541 9297.16761445 6032557.78351 1.000017634
5.64824193572e-06 0.390786699401 9310.05827794 7249106.41933 1.00001226273
4.70686827977e-06 0.32597037537 9319.05777619 8707336.45663 1.00000852398
3.92239023314e-06 0.27182482965 9325.33070703 10455837.1439 1.00000592339
3.26865852762e-06 0.226626782544 9329.69823403 12552880.9735 1.00000411539
2.72388210635e-06 0.188917158658 9332.73673157 15068363.0373 1.00000285883
2.26990175529e-06 0.157466604463 9334.84945832 18086129.0207 1.00000198575
1.89158479607e-06 0.131242812831 9336.31791538 21706768.9608 1.00000137921
1.5763206634e-06 0.10938096383 9337.33829839 26050969.5991 1.00000095789
1.43966645038e-06 0.0999026384548 9337.72308793 28524922.5165 1.00000079904
1.31360055283e-06 0.0911577234434 9338.04719765 31263536.8952 1.00000066525
1.09466712736e-06 0.0759687754897 9338.53963359 37518222.6692 1.000000462
1e-06 0.0694003505352 9338.72486693 41070779.6707 1.00000038556
9.12222606132e-07 0.0633096316417 9338.88167285 45023516.2025 1.00000032085
7.6018550511e-07 0.0527593684183 9339.11923382 54029593.8042 1.00000022282
6.33487920925e-07 0.0439669170745 9339.28422297 64836657.9788 1.00000015474
5.27906600771e-07 0.0366395470871 9339.39880662 77804944.1515 1.00000010746
4.39922167309e-07 0.03053321606 9339.47838237 93366728.5003 1.00000007462
3.66601806091e-07 0.0254444972738 9339.53364514 112040737.154 1.00000005182
3.05501505076e-07 0.0212038348581 9339.57202294 134449437.059 1.00000003599
2.54584587563e-07 0.017669912805 9339.59867462 161339784.874 1.00000002499
2.12153822969e-07 0.0147249565179 9339.61718293 193608125.522 1.00000001736
1.76794852474e-07 0.0122708139852 9339.63003603 232330070.357 1.00000001205
1.47329043729e-07 0.0102256880937 9339.63896183 278796350.87 1.00000000837
1.22774203107e-07 0.00852141240014 9339.64516033 334555843.082 1.00000000581
1.02311835923e-07 0.00710118027299 9339.64946486 401467196.728 1.00000000404
8.52598632689e-08 0.00591765212148 9339.65245412 481760790.268 1.0000000028
7.10498860574e-08 0.00493137786397 9339.65452999 578113076.816 1.00000000195
5.92082383811e-08 0.00410948218761 9339.65597158 693735799.258 1.00000000135
4.9340198651e-08 0.00342456885675 9339.65697268 832483048.341 1.00000000094
4.11168322091e-08 0.00285380759305 9339.65766788 998979732.371 1.00000000065
3.42640268409e-08 0.00237817311714 9339.65815067 1198775740.81 1.00000000045
2.85533557008e-08 0.00198181100209 9339.65848593 1438530940.61 1.00000000031
2.3794463084e-08 0.00165150920958 9339.65871876 1726237171.77 1.00000000022
1.98287192367e-08 0.00137625769848 9339.65888044 2071484641.98 1.00000000015
1.65239326972e-08 0.00114688142918 9339.65899272 2485781600.26 1.00000000011
1.37699439143e-08 0.000955734532295 9339.65907069 2982937945.23 1.00000000007
1.1474953262e-08 0.000796445448203 9339.65912484 3579525555.0 1.00000000005
9.56246105163e-09 0.000663704542839 9339.65916244 4295430683.31 1.00000000004
7.96871754302e-09 0.000553087120578 9339.65918856 5154516834.38 1.00000000002
6.64059795252e-09 0.00046090593471 9339.65920669 6185420213.27 1.00000000002


==> data_epsilon=0.80/Jc0.50-0.80.dat <==
peclet sigma/nT eta/eta0 etaB*d T/T0
0.00574382056779 20.8920808682 484.301723315 365.450970267 4774.01061392
0.0057437644808 20.8920219448 484.305086524 365.457076721 2221.04782742
0.00574195367915 20.8901323734 484.414001979 365.654542107 179.669522341
0.00574094865751 20.8891002513 484.474866727 365.764505425 134.713034725
0.00573807818318 20.8861562513 484.648911841 366.078943922 84.8246359805
0.00573520914408 20.8832334332 484.823501606 366.39401709 64.7548747252
0.00573234153951 20.8803165317 484.998282193 366.709458158 53.4722414411
0.00572947536874 20.8774417243 485.174094549 367.025903651 46.1135109249
0.00570090270287 20.8485234935 486.93036167 370.200665688 22.2340885901
0.00567218061506 20.8187555069 488.697248963 373.425363334 15.7914890896
0.00561545880891 20.7604872718 492.251986485 379.941034417 10.7170372418
0.00555930422082 20.7023995068 495.832997259 386.570718129 8.42277290179
0.00550371117861 20.6443168705 499.43625109 393.313086028 7.07277654334
0.00544867406682 20.5865830235 503.070231181 400.176663194 6.16970167088
0.00539418732615 20.5284067593 506.715746862 407.148037482 5.51478014116
0.00534024545289 20.4707131434 510.39561472 414.247298341 5.01613943253
0.00528684299836 20.4131637118 514.101754184 421.469975072 4.6213774074
0.00523397456838 20.3558549982 517.836812957 428.820246701 4.29999288586
0.0051816348227 20.2984340154 521.591988562 436.292832916 4.03215522716
0.00484314393331 19.916567353 547.548122229 490.014450101 2.96188683629
0.00431802901891 19.2823654366 594.579502518 596.813098138 2.20145098855
0.00359835751576 18.3099911255 677.515138912 816.072348362 1.70051515342
0.00299863126313 17.378963402 771.677761468 1115.3903672 1.46194216393
0.00249885938595 16.4885624031 878.569564638 1523.87135394 1.32366951915
0.00208238282162 15.6364843477 999.801358789 2080.97622993 1.23495517405
0.00173531901802 14.8209032209 1137.18343709 2840.30624384 1.17445945675
0.00144609918168 14.0390159301 1292.62861925 3874.26796961 1.13152107308
0.0012050826514 13.2885663753 1468.23805523 5280.72572533 1.10019689935
0.00100423554283 12.5675547735 1666.28919857 7191.65359222 1.07689662216
0.000836862952362 11.8732631685 1889.08253284 9783.86743063 1.05931407528
0.000697385793635 11.2032904918 2138.98471666 13293.7820598 1.04590566328
0.000581154828029 10.5555766348 2418.38418246 18036.298441 1.03560117198
0.000484295690024 9.92808135878 2729.54277166 24428.3013729 1.02763669598
0.000403579741687 9.31866780279 3074.39491157 33017.5058851 1.02145479806
0.00037799706186 9.10377464034 3206.77327057 36770.0144161 1.01958660007
0.000336316451406 8.72536334391 3454.38381113 44518.0821959 1.0166422937
0.000280263709505 8.14670391158 3870.35005838 59854.5748637 1.01288917124
0.000233553091254 7.58140229352 4322.14271605 80209.8035166 1.00995956613
0.000194627576045 7.02827502917 4808.16712491 107075.263091 1.00767235118
0.000162189646704 6.48682265605 5325.29998793 142309.836351 1.00588801503
0.00013515803892 5.95692930607 5868.34644517 188186.225938 1.00449808605
0.0001126316991 5.43913760188 6429.90551086 247433.173048 1.00341798588
9.38597492501e-05 4.93466929873 7000.25474049 323257.36165 1.00258145388
7.82164577084e-05 4.44544382207 7567.49536114 419341.63977 1.00193638123
6.51803814237e-05 3.97412159904 8118.19416977 539829.366414 1.00144167568
5.43169845197e-05 3.52398298898 8638.40044426 689305.35158 1.00106481625
4.52641537664e-05 3.09866192195 9114.96426863 872799.591596 1.00077997259
3.77201281387e-05 2.70183070013 9537.18382134 1095874.85795 1.00056658657
3.14334401156e-05 2.33676214467 9898.23534957 1364833.99639 1.00040827756
2.61945334296e-05 2.00587851687 10195.9838855 1687067.4348 1.0002920124
2.1828777858e-05 1.71043264551 10433.0607527 2071554.12235 1.00020747965
1.8190648215e-05 1.45033417941 10615.8576745 2529419.61127 1.00014659641
1.51588735125e-05 1.22422421176 10752.989355 3074512.44979 1.00010311251
1.26323945938e-05 1.02973594768 10853.6389764 3723948.42662 1.00007227337
1.05269954948e-05 0.863859041388 10926.3127304 4498659.87136 1.00005052453
8.77249624568e-06 0.72329938851 10978.1734352 5424014.79936 1.00003525234
7.31041353806e-06 0.604764684824 11014.8771636 6530578.92753 1.00002456231
6.09201128172e-06 0.505152251647 11040.7042086 7855069.7402 1.00001709699
5.0766760681e-06 0.421650353884 11058.8049164 9441537.30269 1.0000118923
4.23056339008e-06 0.35177723982 11071.4552947 11342805.1892 1.00000826795
3.52546949174e-06 0.293381341763 11080.2793653 13622214.6343 1.00000574619
2.93789124311e-06 0.244620079506 11086.4261633 16355725.8887 1.00000399262
2.44824270259e-06 0.203928723849 11090.7039721 19634444.2917 1.00000277372
2.04020225216e-06 0.169986190915 11093.6791279 23567653.6359 1.00000192671
1.70016854347e-06 0.141681568392 11095.7473636 28286456.9288 1.00000133824
1.42881778775e-06 0.1190836956 11097.1290451 33662607.8161 1.00000094527
1.41680711956e-06 0.118083267901 11097.18468 33948145.3059 1.00000092945
1.18067259963e-06 0.098411578545 11098.1833194 40741440.3734 1.00000064551
1e-06 0.0833569515352 11098.8250123 48105083.5758 1.00000046309
9.83893833026e-07 0.0820147751741 11098.8770619 48892784.5232 1.0000004483
8.19911527521e-07 0.0683486133591 11099.3589447 58673888.7767 1.00000031133
6.83259606268e-07 0.0569588953236 11099.6936421 70410789.6815 1.00000021621
5.69383005223e-07 0.0474667401574 11099.9260982 84494717.1167 1.00000015015
4.74485837686e-07 0.0395561921077 11100.0875391 101395135.243 1.00000010427
3.95404864738e-07 0.0329638263759 11100.1996573 121675391.28 1.00000007241
3.29504053949e-07 0.0274700480019 11100.2775201 146011493.733 1.00000005029
2.74586711624e-07 0.0228918181808 11100.331593 175214646.0 1.00000003492
2.28822259687e-07 0.0190765796847 11100.3691444 210258286.481 1.00000002425
1.90685216405e-07 0.0158971870838 11100.3952221 252310536.521 1.00000001684
1.58904347005e-07 0.013247677516 11100.4133317 302773137.779 1.0000000117
1.3242028917e-07 0.0110397437707 11100.4259079 363328176.97 1.00000000812
1.10350240975e-07 0.00919979371378 11100.4346415 435994155.393 1.00000000564
9.19585341461e-08 0.00766649895027 11100.4407065 523193272.329 1.00000000392
7.66321117884e-08 0.00638875154928 11100.4449182 627832165.01 1.00000000272
6.3860093157e-08 0.00532396102721 11100.4478431 753398796.526 1.00000000189
5.32167442975e-08 0.00443663500116 11100.4498743 904078721.259 1.00000000131
4.43472869146e-08 0.0036971963041 11100.4512848 1084894603.37 1.00000000091
3.69560724288e-08 0.00308099719196 11100.4522643 1301873638.92 1.00000000063
3.0796727024e-08 0.0025674978173 11100.4529446 1562248462.44 1.00000000044
2.56639391867e-08 0.00213958160547 11100.4534169 1874698234.7 1.00000000031
2.13866159889e-08 0.00178298472391 11100.453745 2249637948.13 1.00000000021
1.78221799908e-08 0.00148582063376 11100.4539728 2699565593.15 1.00000000015
1.4851816659e-08 0.00123818387911 11100.454131 3239478757.95 1.0000000001
1.23765138825e-08 0.00103181990947 11100.4542409 3887374548.01 1.00000000007
1.03137615687e-08 0.000859849930465 11100.4543171 4664849489.69 1.00000000005
8.59480130727e-09 0.000716541612142 11100.4543701 5597819414.34 1.00000000003
7.16233442273e-09 0.000597118012098 11100.4544069 6717383319.47 1.00000000002


==> data_epsilon=0.80/Jc0.503-0.80.dat <==
peclet sigma/nT eta/eta0 etaB*d T/T0
0.005532703265665768 21.68921669622559 513.712158926421 393.71016724105266 1924714.5113431097
0.005532676149264879 21.68918705211034 513.7139745713264 393.7134883895205 2941.7369224359263
0.005529936914032935 21.686182035641345 513.8972311777237 394.049031551246 134.67387035234287
0.005527171945575919 21.68314643293779 514.0823377007359 394.38816266142516 84.85452136326428
0.005526867298795743 21.68281235223582 514.1027533598977 394.4255648840265 81.8763077385133
0.005524408359603131 21.68017851612613 514.2691063770276 394.7288102523048 64.83900973969507
0.0055216461554233294 21.677211034848682 514.4559436025713 395.0697526069795 53.56340524243985
0.005518885332345618 21.674198146729083 514.6417609026936 395.4101536633257 46.16380858125829
0.005463696479022162 21.61492172626265 518.4184599191508 402.33522366147236 15.844730878519407
0.0054417295628952575 21.591542995263783 519.9482013386119 405.1513486319877 13.191314034476767
0.00540905951423194 21.55596797269068 522.2267638841803 409.3846259943613 10.754492055241718
0.00535496891908962 21.496787126125636 526.053551584818 416.5500262232931 8.449979864923419
0.005301419229898724 21.438194026556626 529.9188933134471 423.84924930848547 7.096897098604168
0.005248405037599737 21.379372635798674 533.8029492927946 431.26855024185215 6.189757013312168
0.00519592098722374 21.320992767148912 537.7225385447862 438.8234884510434 5.5339570170740195
0.0051439617773515025 21.26244651835036 541.662608738643 446.5039320427694 5.033300094327355
0.0050925221595779875 21.20402009966947 545.6304957792106 454.3179244035541 4.636938179269663
0.005041596937982207 21.14594434250356 549.6323906088198 462.27282074814264 4.314388548400943
0.004991180968602385 21.087763257409158 553.6566955259934 470.36110640083706 4.045590813268091
0.004941269158916362 21.029935481294473 557.7155900996764 478.59530847794224 3.817969103496893
0.004891856467327198 20.972174357951136 561.8017782184315 486.97152506712735 3.622174163109366
0.004842937902653926 20.914495601396276 565.9158403700758 495.4925322316198 3.4517120284492107
0.0047945085236273865 20.85702882620839 570.0614878714445 504.16392922217636 3.301839473905496
0.004746563438391113 20.799912904864474 574.2428315582544 512.9918393364725 3.1689597673026535
0.004699097804007202 20.742665849226693 578.4468263127585 521.9670904294157 3.050024784275632
0.00465210682596713 20.685567226756536 582.6813411647722 531.0991372492601 2.942970646209361
0.004605585757707459 20.628678227229642 586.9483470147277 540.3923272017912 2.8460570629215907
0.004559529900130384 20.571840978326783 591.2435911250824 549.8453311522238 2.7578059006961766
0.00451393460112908 20.51532056653896 595.5749192817609 559.4680648748431 2.677141601051205
0.004314414485954563 20.262427314633594 615.4360898580329 604.8605475941753 2.385016066607347
0.0037616121676075673 19.512057187013923 679.7393302133962 766.235988887701 1.8786402389800256
0.0031346768063396395 18.551761548943382 775.5427435678157 1049.0764349724625 1.5556505289944647
0.0026122306719496995 17.633796209771447 884.6014534606265 1435.9201426841037 1.3810680392807564
0.0021768588932914164 16.75607646501035 1008.6846475201042 1964.8042819610412 1.2732449717906
0.001814049077742847 15.917090663460973 1149.815114697885 2687.6526768315694 1.2014171988944886
0.0015117075647857058 15.113501205192787 1310.1187262791 3674.8281249474153 1.1511995167813505
0.0012597563039880883 14.343578403759878 1492.0532639117425 5022.176254558217 1.1149391051909285
0.0010497969199900737 13.604888935740329 1698.2556266216313 6859.491645622816 1.0881511359433713
0.0008748307666583948 12.895091996757971 1931.5846804248347 9362.328335371982 1.0680311673082956
0.0007290256388819957 12.211551320223105 2195.0347118387285 12767.11451775619 1.0527325754573027
0.0006075213657349964 11.552003995745808 2491.7767543557416 17391.6880697857 1.0409939859829866
0.0005062678047791637 10.914329715517542 2825.07586574756 23661.59238527683 1.0319259020580167
0.00042188983731596976 10.29626482459881 3198.1144079197716 32143.198887859 1.0248849333995116
0.00037593212625410157 9.914361355072089 3455.9596120994174 38981.03634239536 1.0212574275206752
0.0003515748644299748 9.69560381292201 3613.8522979914865 43585.972863770294 1.0193972950261616
0.0002929790536916457 9.110641101600148 4074.982259977979 58977.086463370666 1.0151094624494568
0.0002441492114097048 8.539599580368732 4583.48207234805 79603.90536344794 1.0117533193630015
0.00020345767617475398 7.980954324937648 5140.366696256851 107130.75977520987 1.009123998435967
0.00016954806347896167 7.433410766661229 5745.24633353408 143684.5208546165 1.0070636388222634
0.00014129005289913472 6.896161982173971 6396.0112934274675 191951.62707911906 1.0054499995472599
0.00011774171074927894 6.368744343524458 7088.214143130103 255270.51321948576 1.0041877418462506
9.811809229106579e-05 5.85121198079384 7814.660086122379 337718.7399599716 1.0032022690935165
8.176507690922149e-05 5.344280445571278 8565.145523519534 444182.10725458944 1.0024350324061544
6.813756409101792e-05 4.849340313722615 9326.300721630068 580386.062940549 1.001839901574033
5.67813034091816e-05 4.368568550543151 10082.010679298723 752897.6805706122 1.0013804505371524
4.731775284098467e-05 3.904830268584871 10814.125500352324 969084.0764530244 1.001027806643408
3.943146070082056e-05 3.461618594329633 11504.022046110673 1237089.1659824562 1.0007590344046953
3.285955058401714e-05 3.042740770273461 12134.35482204684 1565846.6744628185 1.0005558475926368
2.7382958820014284e-05 2.6520044835069156 12691.332908904951 1965264.5785965766 1.000403646509278
2.2819132350011904e-05 2.292738694390043 13166.45287348267 2446604.810739227 1.0002907629080615
1.901594362500992e-05 1.9673684739076263 13557.548983594857 3023134.466100625 1.0002078949455597
1.5846619687508268e-05 1.6770908589154916 13868.622032673804 3710999.029252108 1.0001476729267689
1.3205516406256891e-05 1.4217417532731726 14108.429891723717 4530200.867175618 1.000104318234814
1.1004597005214077e-05 1.1999027405282852 14288.454554554635 5505607.899142438 1.000073364761326
9.170497504345065e-06 1.0091772915023938 14420.752662775247 6667901.79178166 1.000051418070314
7.642081253620888e-06 0.8465600287218634 14516.417946997704 8054562.879139732 1.0000359431732972
6.368401044684073e-06 0.7087887587257332 14584.776283374833 9710990.527956618 1.0000250777364905
5.307000870570061e-06 0.5926185409554703 14633.204155361116 11691882.345156034 1.0000174727544624
4.422500725475051e-06 0.49499953402667457 14667.301957598169 14062951.653383743 1.000012162050438
3.6854172712292096e-06 0.4131718926803483 14691.206339620785 16903045.297457315 1.0000084595940621
3.071181059357675e-06 0.3447014931730454 14707.914603567002 20306722.894886047 1.0000058813804433
2.559317549464729e-06 0.28747886732126526 14719.569417479874 24387377.165242292 1.0000040875192748
2.132764624553941e-06 0.2396978562142522 14727.688055722921 29280993.746495765 1.0000028401162402
1.777303853794951e-06 0.19982484383625 14733.33810631979 35150672.338298514 1.0000019730574496
1.4810865448291258e-06 0.16656511569697077 14737.267613987582 42192056.78899542 1.0000013705431907
1.4132496354992976e-06 0.1589447067521668 14738.06755841613 44219703.316764474 1.0000012479383293
1.234238787357605e-06 0.13882999146322034 14739.999274013402 50639852.873295225 1.0000009519420234
1.0285323227980043e-06 0.115706559417756 14741.897630396212 60775649.702445 1.0000006611557481
1e-06 0.11249856733034086 14742.133761308989 62510721.41834307 1.000000624992529
8.57110268998337e-07 0.09643075978386197 14743.216595240363 72937304.79572079 1.0000004591768994
7.142585574986142e-07 0.08036396066760439 14744.13286253691 87530205.27886443 1.0000003188926083
5.952154645821786e-07 0.06697285807440953 14744.769313456352 105040780.36971264 1.0000002214627326
4.960128871518155e-07 0.055812388290013976 14745.21136765563 126052715.44219255 1.0000001537981622
4.133440726265129e-07 0.04651129199146087 14745.518385627942 151266408.0642499 1.0000001068064968
3.4445339385542743e-07 0.03875997046457429 14745.731609864706 181522314.5015568 1.000000074172248
2.8704449487952286e-07 0.03230029975247901 14745.879690601543 217828964.878933 1.0000000515090213
2.392037457329357e-07 0.026917104179170936 14745.982528474082 261396580.82366782 1.0000000357704024
1.9933645477744642e-07 0.022431028785812282 14746.053945605745 313677416.17051023 1.000000024840677
1.6611371231453869e-07 0.018692586857710948 14746.103541772705 376414165.413612 1.0000000172505281
1.384280935954489e-07 0.015577192098068786 14746.137984007302 451698053.5176793 1.0000000119795613
1.1535674466287409e-07 0.012981014470405073 14746.161902443537 542038543.4136736 1.0000000083191531
9.613062055239508e-08 0.010817524243555724 14746.178512573804 650446984.7614264 1.0000000057771963
8.010885046032923e-08 0.009014610587765407 14746.190047437181 780536992.270577 1.000000004011945
6.67573753836077e-08 0.007512179570528059 14746.1980577832 936644899.5236187 1.0000000027860745
5.563114615300642e-08 0.006260152003641678 14746.20362053557 1123974303.4283686 1.0000000019347748
4.635928846083869e-08 0.005216794702999028 14746.207483563518 1348769517.4478972 1.000000001343594
3.863274038403224e-08 0.004347329710041093 14746.210166224655 1618523715.3826678 1.0000000009330514
3.219395032002687e-08 0.003622775216050312 14746.212029185017 1942228703.8303568 1.0000000006479526
2.6828291933355726e-08 0.003018979611571451 14746.21332290829 2330674649.0725183 1.0000000004499672
2.2356909944463108e-08 0.0025158164962533667 14746.21422132748 2796809749.2838097 1.0000000003124772
1.863075828705259e-08 0.0020965138355798856 14746.214845229839 3356171841.137929 1.0000000002169982
1.5525631905877158e-08 0.001747094914315454 14746.21527849531 4027406327.69663 1.0000000001506932
1.2938026588230965e-08 0.0014559124583023726 14746.215579374291 4832887691.845278 1.000000000104648
1.0781688823525804e-08 0.0012132603991096991 14746.215788317902 5799465312.38872 1.0000000000726723
8.984740686271504e-09 0.0010110503425399498 14746.215933417725 6959358443.345162 1.000000000050467
7.487283905226253e-09 0.0008425419578738803 14746.21603418153 8351230189.0798 1.0000000000350464
6.239403254355212e-09 0.000702118301559977 14746.21610415636 10021476274.450403 1.0000000000243379
5.199502711962677e-09 0.0005850985865614064 14746.216152749987 12025771568.969349 1.0000000000169014
4.332918926635564e-09 0.0004875821565836324 14746.216186495552 14430925915.78727 1.000000000011737
3.610765772196304e-09 0.0004063184644654075 14746.216209929971 17317111126.464764 1.0000000000081508
3.008971476830253e-09 0.00033859872076151803 14746.216226203933 20780533374.69116 1.0000000000056604
2.507476230691878e-09 0.0002821656008508479 14746.216237505314 24936640068.74063 1.0000000000039309
2.089563525576565e-09 0.00023513800083418268 14746.216245353398 29923968098.41459 1.0000000000027298
1.7413029379804708e-09 0.0001959483341009064 14746.216250803474 35908761731.36908 1.0000000000018956
1.4510857816503924e-09 0.00016329027845933268 14746.216254588287 43090514088.70266 1.0000000000013165
1.209238151375327e-09 0.00013607523207369716 14746.216257216574 51708616915.65945 1.0000000000009142
1.0076984594794392e-09 0.00011339602674211713 14746.216259041857 62050340306.47192 1.0000000000006348
8.397487162328661e-10 9.449668895988667e-05 14746.21626030936 74460408374.16649 1.000000000000441
6.997905968607218e-10 7.874724080460592e-05 14746.216261189546 89352490054.33315 1.0000000000003062
5.831588307172682e-10 6.562270067322517e-05 14746.216261800813 107222988069.64442 1.0000000000002127
4.859656922643902e-10 5.4685583895928585e-05 14746.216262225324 128667585687.27736 1.0000000000001477
4.049714102203252e-10 4.557131991418489e-05 14746.21626252013 154401102827.81958 1.0000000000001026
3.3747617518360435e-10 3.797609992901447e-05 14746.216262724789 185281323395.955 1.0000000000000713
2.81230145986337e-10 3.164674994115056e-05 14746.216262866987 222337588077.28995 1.0000000000000495
2.3435845498861417e-10 2.6372291617802057e-05 14746.216262965727 266805105694.5344 1.0000000000000344
1.9529871249051182e-10 2.1976909681603822e-05 14746.21626303424 320166126834.9288 1.000000000000024
1.6274892707542653e-10 1.8314091401395663e-05 14746.216263081864 384199352203.1554 1.0000000000000167
1.3562410589618878e-10 1.526174283453059e-05 14746.216263114911 461039222644.8196 1.0000000000000115
1.1302008824682399e-10 1.271811902879531e-05 14746.216263137887 553247067174.6455 1.000000000000008
9.418340687235333e-11 1.059843252400754e-05 14746.216263153818 663896480610.2917 1.0000000000000056
7.848617239362778e-11 8.832027103346253e-06 14746.216263164892 796675776732.9484 1.000000000000004
6.540514366135648e-11 7.3600225861257135e-06 14746.216263172579 956010932080.0366 1.0000000000000027
5.450428638446374e-11 6.13335215510698e-06 14746.216263177914 1147213118496.4587 1.000000000000002
4.542023865371978e-11 5.11112679592377e-06 14746.216263181625 1376655742196.097 1.0000000000000013
3.7850198878099824e-11 4.259272329937224e-06 14746.21626318422 1651986890635.607 1.0000000000000009
3.1541832398416524e-11 3.5493936082814436e-06 14746.216263185976 1982384268762.9634 1.0000000000000007
2.628486033201377e-11 2.957828006901458e-06 14746.216263187245 2378861122515.7617 1.0000000000000004
2.1904050276678142e-11 2.4648566724180233e-06 14746.21626318809 2854633347019.077 1.0000000000000004
1.825337523056512e-11 2.054047227015104e-06 14746.216263188697 3425560016423.0327 1.0000000000000002
1.5211146025470934e-11 1.7117060225126365e-06 14746.216263189128 4110672019707.7603 1.0000000000000002
1.2675955021225779e-11 1.4264216854272242e-06 14746.216263189408 4932806423649.405 1.0000000000000002
1.0563295851021482e-11 1.1886847378560366e-06 14746.216263189612 5919367708379.369 1.0000000000000002
8.802746542517903e-12 9.9057061488004e-07 14746.216263189748 7103241250055.307 1.0000000000000002
7.335622118764919e-12 8.254755124000379e-07 14746.216263189834 8523889500066.419 1.0
6.113018432304099e-12 6.878962603333677e-07 14746.216263189892 10228667400079.744 1.0


==> data_epsilon=0.80/Jc0.505-0.80.dat <==
peclet sigma/nT eta/eta0 etaB*d T/T0
0.00539584502087 22.2393180102 534.363557289 413.818225831 12424.6780322
0.00539584502087 22.2393180102 534.363557289 413.818225831 12424.6780322
0.00539314709836 22.2363608379 534.559782612 414.17727396 135.553749121
0.00539045052481 22.2333964024 534.755895841 414.536490866 85.4285105533
0.00538775529955 22.2304421652 534.95231692 414.896202281 65.2223165561
0.00538563569393 22.2281451622 535.107559487 415.179941316 55.875618908
0.0053850614219 22.2275208952 535.149594414 415.256834397 53.877898333
0.00538236889119 22.2245865303 535.34661998 415.617527912 46.4482471922
0.00532854520228 22.1650579053 539.305749872 422.920411239 15.901284989
0.00527525975025 22.1053316481 543.285383324 430.344663121 10.7837815363
0.00526575126955 22.0945069379 543.999884869 431.688735351 10.2517372329
0.00522250715275 22.0456483937 547.291455385 437.896903116 8.47187818313
0.00517028208122 21.9861491277 551.327640287 445.582142526 7.11314794354
0.00511857926041 21.926978886 555.397857906 453.405743519 6.20429474389
0.00506739346781 21.8680928397 559.501321182 461.369348769 5.54681666288
0.00501671953313 21.809036518 563.626614687 469.46575698 5.04489256992
0.0049665523378 21.7504592649 567.79066728 477.71126529 4.64799347328
0.00491688681442 21.6919335418 571.982693864 486.099223428 4.32461161005
0.00486771794628 21.6334364689 576.202239036 494.631517079 4.05524381411
0.00481904076681 21.5749789156 580.449731147 503.310816327 3.82687707576
0.00477085035915 21.5167283593 584.729866295 512.143578344 3.63055288668
0.00472314185555 21.4588457693 589.047346013 521.136466134 3.45979896024
0.004675910437 21.4008467726 593.389159663 530.280520153 3.3094819004
0.00462915133263 21.3431550094 597.767190807 539.588823358 3.17618951512
0.0045828598193 21.2853268871 602.169265644 549.052991199 3.05689046693
0.00453703122111 21.2277826687 606.607393722 558.686504982 2.94956331499
0.0044916609089 21.1704051833 611.078554086 568.489345203 2.85238591292
0.00444674429981 21.1134592257 615.590730288 578.47176225 2.76401424353
0.00440227685681 21.0566227642 620.134937724 588.628244938 2.68316964637
0.00400520985086 20.5266245356 664.457331114 693.224768374 2.16054135591
0.00366856404734 20.0458468494 708.440102297 806.936352768 1.8824845039
0.00305713670612 19.0784854946 809.103111503 1105.91375902 1.55853748562
0.00254761392177 18.1547383255 923.913291027 1515.40896011 1.38341063592
0.00212301160147 17.2716690498 1054.76758567 2076.04449337 1.2752034136
0.00176917633456 16.428082347 1203.90047107 2843.49004747 1.20308825849
0.00147431361213 15.6206285433 1373.67332336 3893.37143791 1.15264353934
0.00122859467678 14.8474529199 1566.81659302 5328.95168124 1.11619576644
0.00102382889731 14.1061873263 1786.3111056 7290.57806398 1.08925010992
0.000853190747762 13.3945514901 2035.43329131 9968.80235995 1.06899553627
0.000710992289802 12.7098092644 2317.65600412 13621.2302759 1.05358019647
0.000592493574835 12.0495580939 2636.70965464 18595.6307472 1.04173910658
0.000493744645696 11.4119604117 2996.62702595 25360.7762525 1.03258159754
0.000411453871413 10.7944068139 3401.35892739 34543.278946 1.02546139986
0.000374609985883 10.4837174567 3628.36352529 40472.8410984 1.02243126009
0.000342878226178 10.1948071284 3854.90732418 46979.2721741 1.01990383022
0.000285731855148 9.61120354308 4361.07894526 63777.5066989 1.01555382561
0.00023810987929 9.04194515438 4923.33387305 86400.0756722 1.0121427114
0.000198424899408 8.48506186717 5544.13349681 116753.459996 1.0094643414
0.00016535408284 7.93922910538 6224.98410186 157309.725546 1.00736038653
0.000137795069034 7.40319954822 6965.63339517 211231.744798 1.00570781218
0.000114829224195 6.87620502031 7763.74425834 282521.198487 1.00441080159
9.56910201622e-05 6.3577415222 8614.03272765 376155.643831 1.00339422622
7.97425168018e-05 5.84795133449 9507.98845958 498231.242015 1.00259914311
6.64520973348e-05 5.34750886952 10433.2029548 656056.454651 1.00197906895
5.5376747779e-05 4.85791467803 11373.5822065 858226.803572 1.00149732825
4.61472898159e-05 4.38132586923 12309.3236296 1114603.08081 1.0011248368
3.84560748466e-05 3.9206696465 13218.1334045 1436274.42013 1.00083850893
3.20467290388e-05 3.47949516466 14076.9109607 1835506.40702 1.00061996031
2.67056075323e-05 3.0617198868 14864.0729279 2325774.55407 1.00045450858
2.22546729436e-05 2.67125361007 15562.1193069 2921997.05427 1.00033040238
1.85455607863e-05 2.31156405523 16159.9791848 3641103.93786 1.00023823343
1.54546339886e-05 1.98522873742 16654.3107474 4502981.77378 1.00017048623
1.28788616572e-05 1.69359768989 17049.3414749 5531747.9118 1.00012119397
1.07323847143e-05 1.43666277626 17355.3526223 6757241.79272 1.00008566927
8.9436539286e-06 1.21313858316 17586.1293867 8216512.63793 1.00006028172
7.4530449405e-06 1.0207385555 17756.4283813 9955294.76609 1.00004226673
6.21087078375e-06 0.856534949028 17879.9964749 12029489.1407 1.00002955569
5.17572565312e-06 0.717313394195 17968.5290939 14506863.6392 1.00002062618
4.31310471094e-06 0.599851679156 18031.3694452 17469117.2373 1.00001437372
3.59425392578e-06 0.501104554953 18075.6710534 21014444.925 1.00001000622
2.99521160482e-06 0.418305186355 18106.7528692 25260696.0915 1.00000696069
2.49600967068e-06 0.349006089921 18128.4876961 30349221.968 1.0000048396
2.0800080589e-06 0.291081705158 18143.6528345 36449532.2333 1.00000336364
1.73334004908e-06 0.242709343586 18154.2185235 43764909.6981 1.00000233722
1.4444500409e-06 0.202339716568 18161.5724041 52539165.4977 1.00000162372
1.40332641523e-06 0.196589250893 18162.5115004 54081590.0345 1.00000153266
1.20370836742e-06 0.168663918395 18166.687299 63064754.7012 1.0000011279
1.00309030618e-06 0.140580776833 18170.2431957 75692518.5846 1.00000078342
1e-06 0.140148061254 18170.2929368 75926639.4917 1.0000007786
8.35908588486e-07 0.117166580481 18172.7144468 90843375.8102 1.00000054411
6.96590490405e-07 0.0976480424977 18174.4315006 109022351.006 1.00000037789
5.80492075337e-07 0.0813787094998 18175.6243372 130835407.721 1.00000026244
4.83743396114e-07 0.0678186827515 18176.4529073 157009646.52 1.00000018226
4.03119496762e-07 0.0565173583402 18177.0284052 188417541.26 1.00000012657
3.35932913968e-07 0.0470988342655 18177.4281057 226106021.321 1.0000000879
2.79944094974e-07 0.0392496279396 18177.7056993 271331369.113 1.00000006104
2.33286745811e-07 0.0327083701698 18177.8984841 325601096.082 1.00000004239
1.94405621509e-07 0.0272571758945 18178.0323679 390724193.038 1.00000002944
1.62004684591e-07 0.0227144294253 18178.1253454 468871429.83 1.00000002044
1.35003903826e-07 0.0189287584228 18178.1899144 562647714.323 1.0000000142
1.12503253188e-07 0.015774004262 18178.2347547 675178922.653 1.00000000986
9.37527109903e-08 0.0131450260691 18178.265894 810216095.079 1.00000000685
7.81272591586e-08 0.0109542014219 18178.2875187 972260470.685 1.00000000475
6.51060492988e-08 0.00912850872606 18178.3025359 1166713528.65 1.0000000033
5.42550410823e-08 0.00760709496913 18178.3129645 1400057037.58 1.00000000229
4.52125342353e-08 0.00633924833314 18178.3202067 1680069114.42 1.00000000159
3.76771118627e-08 0.0052827084058 18178.3252359 2016083495.08 1.00000000111
3.13975932189e-08 0.00440225785063 18178.3287285 2419300658.91 1.00000000077
2.61646610158e-08 0.00366854869833 18178.3311539 2903161178.04 1.00000000053
2.18038841798e-08 0.00305712419852 18178.3328382 3483793736.44 1.00000000037
1.81699034832e-08 0.00254760366269 18178.3340078 4180552752.71 1.00000000026
1.5141586236e-08 0.00212300314711 18178.3348201 5016663527.4 1.00000000018
1.261798853e-08 0.00176916934415 18178.3353842 6019996419.68 1.00000000012
1.05149904417e-08 0.00147430781857 18178.3357759 7223995859.26 1.00000000009
8.76249203472e-09 0.00122858986719 18178.3360479 8668795160.87 1.00000000006
7.3020766956e-09 0.00102382489996 18178.3362368 10402554301.1 1.00000000004
6.085063913e-09 0.000853187422792 18178.336368 12483065251.5 1.00000000003


==> data_epsilon=0.80/Jc0.509-0.80.dat <==
peclet sigma/nT eta/eta0 etaB*d T/T0
0.005130857869689765 23.387963883308167 578.4185643876963 457.4283133885347 5216.014195430056
0.005130832529336568 23.38793328324145 578.4206643154104 457.43223323827465 4263.089729774614
0.00512829244075492 23.384871640447336 578.6314043998693 457.8255455303245 136.145914491428
0.005125728294534543 23.38179917682753 578.8448022682786 458.22350224004254 85.7017802610841
0.005123165430387276 23.378751092518343 579.0588726800196 458.6222751978211 65.4190351162491
0.005120603847672082 23.375786521492543 579.2750819549026 459.0230273128119 54.06540056805535
0.005118043545748246 23.372869473201842 579.4925408870737 459.4250563456487 46.648686698350424
0.005107159682868642 23.360420917781685 580.4181972920444 461.13956634406867 31.0192241148005
0.005066863110290764 23.312377550675077 583.8310519087839 467.5400536499588 15.975164079373306
0.005016194479187856 23.251685970600626 588.1930330639327 475.7911000301458 10.834169538771734
0.0049660325343959776 23.191533714677046 592.5973475117407 484.1957203359315 8.514335102016634
0.0049163722090520175 23.131424798192064 597.0317430446082 492.74641252370867 7.149439011688957
0.004910412682825438 23.12394721495193 597.5630973074478 493.7835078470235 7.019887330350623
0.004867208486961498 23.071345033838096 601.4960194071869 501.44535384323814 6.235419346446026
0.004818536402091882 23.011240701127935 605.9889207857144 510.2938609164449 5.573656199442673
0.004770351038070964 22.951438931356893 610.5192652852093 519.3018117940994 5.069367344245064
0.004722647527690254 22.8920131569735 615.0894052849442 528.4738675734246 4.67041068803931
0.004675421052413351 22.83244987946008 619.6858479031544 537.8010598463795 4.345159150737193
0.004628666841889218 22.773219743694565 624.3215231157396 547.2971521978359 4.074524810536928
0.004582380173470326 22.713817975359554 628.9828687472336 556.9529434300553 3.8449117045939354
0.004536556371735623 22.654705959674214 633.6827879732322 566.7824614336201 3.6475710724383092
0.004491190808018267 22.595810047203802 638.4195854424868 576.787047469939 3.4758384775749995
0.004446278899938084 22.537350450580323 643.1998730207805 586.9756058034873 3.324947601044843
0.004401816110938703 22.479022708418622 648.0153948989208 597.3436229246835 3.191041611798835
0.004357797949829316 22.420266404257323 652.8500949147374 607.8790626461131 3.0710702967888537
0.004314219970331022 22.362190602245327 657.7363638908016 618.6148940143406 2.9632806135163574
0.004271077770627712 22.303598027226897 662.6393814977365 629.5215002731715 2.865447145153803
0.004228366992921434 22.245773525354807 667.5973907925462 640.638095466206 2.776584896101211
0.00418608332299222 22.187859269186603 672.5852317859844 651.943954186146 2.6952360343628565
0.0034884027691601833 21.163618965430178 769.8446647565708 895.4622572091367 1.8902976403612106
0.0034724773628724242 21.138058744639626 772.4412720582258 902.6031625603841 1.8787649124680041
0.002907002307633486 20.184283408521356 881.0645997378772 1229.7962921823732 1.5644656796058787
0.002422501923027905 19.248737925994735 1008.2724999233395 1688.8247907598259 1.3881686459040787
0.0020187516025232544 18.356584317685613 1153.8484797001547 2319.1919852376996 1.2791918335113732
0.0016822930021027122 17.505027236593317 1320.3861054647164 3184.7116085905045 1.206490766896824
0.0014019108350855935 16.691194808345486 1510.7994802183375 4372.776074807685 1.1555838087926846
0.0011682590292379947 15.912827678521598 1728.414920194498 6003.156481844861 1.1187537702385901
0.0009735491910316623 15.16831968705971 1977.0577994844234 8240.095966740175 1.091490146824434
0.0008112909925263853 14.454593581617074 2260.8358132082412 11307.410883427183 1.070961192204856
0.0006760758271053211 13.769205080198965 2584.3614451516187 15510.601819500844 1.055308314723374
0.0005633965225877676 13.109799669314938 2952.7160606615985 21265.63365455884 1.0432601391790706
0.00046949710215647304 12.474477109833376 3371.5470722354903 29138.49489660528 1.0339208485433449
0.00039124758513039423 11.8605639947958 3846.745587134233 39894.46064649365 1.0266404676525456
0.00037209161286875543 11.6949533463196 3988.305393788309 43491.99492483152 1.024930451831004
0.00032603965427532855 11.265869756861948 4384.641552437455 54567.55251433568 1.0209413127039217
0.00027169971189610714 10.688550720442242 4991.940929795428 74550.58633478823 1.0164662871870298
0.0002264164265800893 10.126541574840896 5675.354725281045 101708.18005531607 1.0129441855634045
0.00018868035548340775 9.57777188078275 6441.360359747696 138522.94441129264 1.0101673556971897
0.00015723362956950648 9.04059815825265 7296.1124566125 188285.50314836795 1.0079759307619434
0.0001310280246412554 8.51335007167704 8244.723424469223 255318.74529511842 1.0062455584101317
0.0001091900205343795 7.994682549088992 9290.906061005193 345259.728826385 1.004879254606419
9.099168377864958e-05 7.483313918945004 10435.95157941875 465372.97293033794 1.0038008636578024
7.582640314887465e-05 6.9783302210121345 11678.064089864205 624915.3644164938 1.0029505206338232
6.318866929072888e-05 6.47925647814561 13011.451738747519 835520.9605637549 1.0022810176206867
5.265722440894074e-05 5.986078460381715 14425.279429081247 1111570.6594763163 1.0017550104139399
4.388102034078395e-05 5.499296202028603 15902.675162561618 1470497.444832826 1.0013428880396102
3.6567516950653295e-05 5.0201621518679165 17420.55820199515 1933024.6813242966 1.0010211622731728
3.047293079221108e-05 4.550666472697058 18949.6229995655 2523231.818536479 1.0007711434623032
2.5394108993509233e-05 4.09356891816767 20455.444455205336 3268486.8704478065 1.0005779313093173
2.116175749459103e-05 3.652339626872576 21900.761471233334 4199313.379572331 1.000429619074946
1.763479791215919e-05 3.230958961371193 23248.81104124209 5349350.618308281 1.0003166659022487
1.4695664926799326e-05 2.833584759033139 24467.34016236978 6755668.373427797 1.000231408097737
1.224638743899944e-05 2.4641445752304674 25532.772932613127 8459813.552699367 1.0001676844138925
1.0205322865832866e-05 2.125851466865695 26432.96988539775 10509692.658831606 1.0001205459426243
8.50443572152739e-06 1.8208253501048437 27168.307323099085 12962473.513845589 1.0000860375418672
7.087029767939492e-06 1.5498495415538953 27750.133408726495 15888087.470674269 1.0000610259317453
5.905858139949577e-06 1.3123632968212218 28197.516410005865 19373079.065792035 1.0000430613813984
4.921548449957981e-06 1.1066575588960021 28533.252723063306 23524495.688364055 1.000030259304456
4.101290374964984e-06 0.9301974871143293 28780.241658858966 28473753.513562273 1.0000211950615285
3.417741979137487e-06 0.7799820989749531 28959.106351992297 34380856.11706523 1.000014810149519
2.8481183159479056e-06 0.6528571730901915 29087.068023268086 41439329.86411935 1.0000103302137922
2.3734319299565883e-06 0.5457442363665982 29177.77495135294 49882268.22763707 1.000007196102486
1.9778599416304902e-06 0.4557823584621768 29241.642943687617 59989748.190151736 1.000005008218402
1.6482166180254085e-06 0.38040003629175173 29286.40434756706 72097892.4031943 1.000003483246618
1.3845216836727176e-06 0.31986930680798326 29316.532426856942 85917897.80062596 1.0000024603741846
1.3735138483545071e-06 0.3173385513005034 29317.678996212682 86609861.99718009 1.0000024215011898
1.144594873628756e-06 0.2646455077618668 29339.487481323795 104009145.96903977 1.0000016828473817
1e-06 0.2313059498832028 29351.249718463834 119096061.91282864 1.000001285035119
9.538290613572966e-07 0.2206520874859201 29354.67545217378 124875585.20260175 1.0000011692482285
7.948575511310805e-07 0.18394293769196068 29365.243533505098 149904650.5285133 1.000000812269897
6.623812926092339e-07 0.15332414325384158 29372.592583608777 179930599.43828285 1.0000005642173102
5.519844105076949e-07 0.12779234077584034 29377.700977203975 215954270.91703442 1.000000391885636
4.599870087564124e-07 0.10650648547759133 29381.25083394791 259176438.92144823 1.0000002721756462
3.8332250729701036e-07 0.08876285486353168 29383.717152489608 311037833.62652874 1.0000001890267118
3.1943542274750866e-07 0.07397335862073483 29385.430424109283 373267163.1107217 1.0000001312761941
2.661961856229239e-07 0.061646961966332674 29386.62046167969 447938735.41398656 1.0000000911677112
2.2183015468576992e-07 0.05137391323361923 29387.44700481031 537541601.2417995 1.000000063312689
1.848584622381416e-07 0.04281243063679378 29388.021054916855 645062521.801309 1.000000043968003
1.5404871853178466e-07 0.03567750952255907 29388.41973064346 774085527.2062967 1.000000030533749
1.2837393210982055e-07 0.029731538037920998 29388.696603170556 928911383.9727951 1.000000021204192
1.069782767581838e-07 0.024776443800443672 29388.88888269548 1114700953.8014898 1.0000000147252295
8.914856396515316e-08 0.020647130311849966 29389.02241348905 1337647222.2425144 1.0000000102259001
7.429046997096097e-08 0.017205996216537185 29389.115144820043 1605181731.5130694 1.000000007101342
6.190872497580081e-08 0.014338361598648862 29389.17954235597 1926222298.551736 1.0000000049314983
5.1590604146500676e-08 0.011948652847522733 29389.224263242395 2311470275.57165 1.0000000034246568
4.29921701220839e-08 0.00995722122831048 29389.255319594176 2773767261.794336 1.0000000023782365
3.5826808435069916e-08 0.008297690446094587 29389.276886592896 3328523156.753439 1.0000000016515542
2.9855673695891595e-08 0.006914745562246758 29389.291863717168 3994229823.6100082 1.0000000011469132
2.4879728079909665e-08 0.005762290007799094 29389.30226451828 4793077484.590232 1.000000000796468
2.0733106733258054e-08 0.0048019095199615764 29389.309487306673 5751694395.058724 1.000000000553103
1.727758894438171e-08 0.004001591949580306 29389.314503136637 6902034452.030275 1.0000000003840992
1.439799078698476e-08 0.0033346603532070267 29389.31798635413 8282442324.070134 1.0000000002667357
1.1998325655820633e-08 0.002778883856389893 29389.320405256265 9938931606.9127 1.0000000001852332
9.998604713183861e-09 0.0023157366793511982 29389.32208504981 11926718609.985851 1.0000000001286342
8.332170594319884e-09 0.0019297806427230387 29389.323251573678 14312062900.058813 1.0000000000893292
6.9434754952665705e-09 0.0016081505799295111 29389.324061659474 17174475953.466932 1.0000000000620342
5.786229579388809e-09 0.0013401255089267883 29389.32462421925 20609371538.657417 1.0000000000430793
4.821857982824008e-09 0.0011167712722840123 29389.325014885795 24731246175.13652 1.0000000000299163
4.018214985686673e-09 0.0009306427354942141 29389.325286182047 29677495684.12021 1.0000000000207752
3.348512488072228e-09 0.000775535617883415 29389.325474582274 35612995049.2413 1.0000000000144273
2.7904270733935236e-09 0.000646279684446576 29389.325605415648 42735594249.33693 1.0000000000100189
2.325355894494603e-09 0.0005385664053704474 29389.32569627216 51282713257.7438 1.0000000000069575
1.9377965787455026e-09 0.00044880533877223047 29389.325759367064 61539256041.409004 1.0000000000048317
1.6148304822879189e-09 0.00037400444953445186 29389.325803182823 73847107359.78748 1.0000000000033553
1.3456920685732657e-09 0.00031167037493472655 29389.325833610626 88616528923.49278 1.0000000000023301
1.121410057144388e-09 0.00025972531263234247 29389.325854740935 106339834784.64746 1.0000000000016183
9.345083809536569e-10 0.00021643776063501774 29389.325869414784 127607801805.29048 1.0000000000011238
7.787569841280474e-10 0.000180364800591719 29389.325879604894 153129362219.44284 1.0000000000007805
6.489641534400395e-10 0.0001503040005292903 29389.325886681436 183755234707.5771 1.000000000000542
5.408034612000329e-10 0.00012525333379535253 29389.325891595705 220506281685.964 1.0000000000003764
4.5066955100002746e-10 0.00010437777817491393 29389.325895008344 264607538053.88248 1.0000000000002613
3.7555795916668957e-10 8.698148181944228e-05 29389.325897378236 317529045690.26385 1.0000000000001816
3.1296496597224133e-10 7.248456818692773e-05 29389.32589902405 381034854849.6547 1.0000000000001261
2.608041383102011e-10 6.040380682478879e-05 29389.325900166943 457241825837.36694 1.0000000000000875
2.1733678192516762e-10 5.033650568868329e-05 29389.325900960586 548690191019.6572 1.0000000000000608
1.8111398493763968e-10 4.1947088074689316e-05 29389.325901511682 658428229235.9353 1.0000000000000422
1.5092832078136642e-10 3.495590672936313e-05 29389.325901894525 790113875093.4149 1.0000000000000293
1.257736006511387e-10 2.912992227473272e-05 29389.32590216032 948136650120.6724 1.0000000000000204
1.0481133387594892e-10 2.4274935229096353e-05 29389.325902344848 1137763980151.951 1.0000000000000142
8.734277822995743e-11 2.0229112691001874e-05 29389.325902473058 1365316776188.297 1.00000000000001
7.278564852496452e-11 1.6857593909219277e-05 29389.325902562046 1638380131430.9175 1.0000000000000069
6.06547071041371e-11 1.4047994924378958e-05 29389.3259026239 1966056157721.2385 1.0000000000000049
5.0545589253447586e-11 1.1706662436999543e-05 29389.32590266677 2359267389268.9277 1.0000000000000033
4.212132437787299e-11 9.755552030842839e-06 29389.32590269655 2831120867125.582 1.0000000000000024
3.5101103648227497e-11 8.129626692374776e-06 29389.325902717308 3397345040553.097 1.0000000000000016
2.925091970685625e-11 6.774688910315631e-06 29389.325902731707 4076814048665.7134 1.000000000000001
2.4375766422380208e-11 5.645574091931601e-06 29389.32590274164 4892176858400.51 1.0000000000000009
2.031313868531684e-11 4.704645076610779e-06 29389.325902748573 5870612230081.996 1.0000000000000007
1.692761557109737e-11 3.920537563842966e-06 29389.325902753455 7044734676099.565 1.0000000000000004
1.4106346309247808e-11 3.2671146365361754e-06 29389.325902756784 8453681611320.436 1.0000000000000002
1.175528859103984e-11 2.7225955304470272e-06 29389.325902759094 10144417933585.318 1.0000000000000002
9.796073825866534e-12 2.268829608705981e-06 29389.32590276071 12173301520303.053 1.0000000000000002
8.163394854888779e-12 1.890691340588389e-06 29389.325902761822 14607961824364.219 1.0000000000000002
6.802829045740649e-12 1.5755761171570334e-06 29389.325902762615 17529554189237.535 1.0000000000000002
5.669024204783874e-12 1.3129800976308859e-06 29389.325902763165 21035465027085.434 1.0000000000000002


==> data_epsilon=0.80/Jc0.51-0.80.dat <==
peclet sigma/nT eta/eta0 etaB*d T/T0
0.0050663080868 23.6858840925 590.054164255 469.107932231 42125.1892464
0.0050663080868 23.6858840925 590.054164255 469.107932231 42125.1892464
0.00506377493275 23.6828603261 590.273974271 469.517445457 136.403645327
0.00506124304529 23.6797897154 590.492688407 469.926378881 85.8613311543
0.00505871242376 23.6767261543 590.711649532 470.335800606 65.5229597604
0.00505618306755 23.6736711484 590.930895508 470.745741273 54.0979994333
0.00505365497602 23.6706157689 591.150203681 471.156023958 46.6289967823
0.00503823395445 23.6521706149 592.497536225 473.675269941 27.4402764892
0.00500311842626 23.61000393 595.592407059 479.491444466 15.9923002068
0.004953087242 23.549161692 600.058165805 487.966340257 10.8472255991
0.00490355636958 23.4884330625 604.556297475 496.590114882 8.52250605334
0.00485452080588 23.4281262796 609.095043671 505.372018036 7.15676218263
0.00482158426163 23.3873515243 612.188488043 511.40843954 6.50317190371
0.00480597559782 23.3679205863 613.666453307 514.308041004 6.24223003333
0.00475791584184 23.3076763306 618.267045522 523.397731068 5.57996494384
0.00471033668343 23.2475813879 622.901967086 532.647931446 5.07500531072
0.00466323331659 23.1880128818 627.581689357 542.070298448 4.67570960253
0.00461660098342 23.1282462001 632.286978749 551.650976541 4.35010041894
0.00457043497359 23.0687941561 637.031980623 561.404893934 4.07914409725
0.00380869581133 22.015069678 729.520754954 771.496316383 2.2252129599
0.00335483312368 21.3088403846 801.646258682 962.46365989 1.82902234621
0.0031739131761 21.0069784576 835.338357292 1060.08301128 1.7172357727
0.00264492764675 20.0454727176 956.525125296 1456.64954998 1.47509159846
0.00220410637229 19.1274027371 1095.26025497 2001.50772664 1.33448776065
0.00183675531025 18.2521366404 1254.16963956 2750.28355611 1.24411199006
0.0015306294252 17.4157470093 1436.03797713 3778.92576242 1.18231490404
0.001275524521 16.6173597062 1644.24710154 5192.19226574 1.13833661637
0.00106293710084 15.8534632118 1882.39369402 7133.05193845 1.10614350472
0.000885780917364 15.1229497887 2154.78560895 9798.28887892 1.08210847683
0.00073815076447 14.422102178 2465.91084344 13455.653329 1.06389038276
0.000615125637058 13.7491529764 2821.01887735 18472.0313709 1.04993029785
0.000512604697549 13.101534339 3225.77040979 25346.8132454 1.03914195292
0.00042717058129 12.4775215172 3686.5562756 34760.9810616 1.03075242466
0.000371487246785 12.01346758 4081.48634487 44253.4294066 1.02558831418
0.000355975484409 11.8740495983 4209.90838633 47634.8770228 1.02419420804
0.000296646237007 11.2894185954 4803.15507815 65216.916039 1.01904906795
0.000247205197506 10.7215961667 5473.88568919 89188.8613023 1.01500108445
0.000206004331255 10.1685598452 6229.84115618 121807.243416 1.01180955817
0.000171670276046 9.62825838655 7078.58590857 166082.508082 1.00928940821
0.000143058563372 9.09902588062 8027.40023722 226013.067919 1.0072976382
0.000119215469476 8.57934619569 9082.71016134 306870.637257 1.00572283804
9.93462245636e-05 8.06769645457 10249.2493337 415540.333476 1.00447768281
8.27885204697e-05 7.56279323913 11529.3807599 560929.594328 1.00349359716
6.89904337247e-05 7.06372550158 12922.2701163 754436.050129 1.00271658166
5.74920281039e-05 6.56992107322 14422.6943244 1010441.70479 1.00210395354
4.79100234199e-05 6.08122190526 16019.8462687 1346804.17487 1.00162190135
3.99250195166e-05 5.59804784942 17696.417072 1785306.15036 1.00124360912
3.32708495972e-05 5.12145771979 19427.7978889 2351972.1705 1.00094776185
2.77257079976e-05 4.65331498985 21182.3277081 3077255.31596 1.00071740086
2.31047566647e-05 4.19621232713 22921.8640492 3995959.02597 1.00053898771
1.92539638873e-05 3.75349401608 24604.2114664 5147090.34179 1.0004016996
1.6044969906e-05 3.32907503153 26186.5661316 6573734.18229 1.00029685961
1.3370808255e-05 2.92716630198 27630.1735055 8323355.50022 1.00021749567
1.11423402125e-05 2.55184853763 28904.9588225 10448848.5221 1.00015799545
9.28528351044e-06 2.20659977217 29993.1635965 13010668.1712 1.00011384345
7.7377362587e-06 1.89389492068 30891.2749328 16080309.4842 1.00008142195
6.44811354892e-06 1.61491161143 31608.9417862 19744665.1521 1.00005785493
5.37342795743e-06 1.36946856995 32165.8116759 24111019.6671 1.00004088398
4.47785663119e-06 1.15616708947 32586.9935376 29312077.6802 1.00002876298
3.73154719266e-06 0.972693592433 32898.8708634 35511134.4859 1.00002016524
3.10962266055e-06 0.816171501142 33125.8941488 42907420.8767 1.00001410017
2.59135221713e-06 0.683490770986 33288.94905 51742347.8205 1.00000983993
2.15946018094e-06 0.571558922656 33404.8622098 62307019.5491 1.00000685705
1.79955015078e-06 0.477465100877 33486.6386073 74951459.4578 1.00000477349
1.49962512565e-06 0.398569437929 33544.0241475 90095883.1526 1.0000033206
1.38002774524e-06 0.367002523301 33564.1078873 97962482.7852 1.00000281375
1.24968760471e-06 0.332538523201 33584.1512892 108244392.755 1.00000230872
1.04140633726e-06 0.277346438335 33612.1469051 130001549.823 1.00000160462
1e-06 0.266358516768 33617.1168657 135404456.059 1.00000147977
8.67838614382e-07 0.231256139485 33631.6502051 156092379.179 1.00000111496
7.23198845318e-07 0.192791229338 33645.2240472 187386454.279 1.00000077459
6.02665704432e-07 0.160704438283 33654.6647894 224926841.181 1.00000053806
5.0222142036e-07 0.133946481328 33661.2278563 269964845.564 1.00000037373
4.185178503e-07 0.111637192464 33665.7889228 324001710.674 1.00000025957
3.4876487525e-07 0.0930397509479 33668.9579632 388838651.666 1.00000018027
2.90637396042e-07 0.0775381954455 33671.159474 466636891.972 1.0000001252
2.42197830035e-07 0.0646180974298 33672.6886815 559989701.671 1.00000008695
2.01831525029e-07 0.0538501130583 33673.7508147 672008838.424 1.00000006038
1.68192937524e-07 0.0448760772808 33674.4884957 806428271.912 1.00000004193
1.4016078127e-07 0.0373973000185 33675.000817 967728649.025 1.00000002912
1.16800651058e-07 0.0311647459552 33675.3566162 1161286648.48 1.00000002022
9.7333875882e-08 0.0259708121887 33675.603709 1393554203.3 1.00000001404
8.1111563235e-08 0.0216424537711 33675.7753059 1672273565.13 1.00000000975
6.75929693625e-08 0.0180354419635 33675.8944728 2006735379.27 1.00000000677
5.63274744687e-08 0.0150295719035 33675.9772287 2408088372.8 1.0000000047
4.69395620573e-08 0.0125246646269 33676.0346986 2889710978.8 1.00000000327
3.91163017144e-08 0.0104372328917 33676.0746085 3467657284.13 1.00000000227
3.25969180953e-08 0.0086977012346 33676.1023239 4161192165.61 1.00000000158
2.71640984128e-08 0.00724808850466 33676.1215707 4993433452.6 1.00000000109
2.26367486773e-08 0.00604007615115 33676.1349366 5992122521.38 1.00000000076
1.88639572311e-08 0.00503339817994 33676.1442185 7190549007.52 1.00000000053
1.57199643592e-08 0.00419449928612 33676.1506642 8628660460.61 1.00000000037
1.30999702994e-08 0.00349541653639 33676.1551404 10354393929.0 1.00000000025
1.09166419161e-08 0.00291284738251 33676.1582489 12425273861.8 1.00000000018
9.09720159679e-09 0.00242737297437 33676.1604076 14910329589.8 1.00000000012
7.58100133065e-09 0.00202281090202 33676.1619067 17892396304.3 1.00000000009
6.31750110888e-09 0.00168567580379 33676.1629477 21470876228.8 1.00000000006


==> data_epsilon=0.80/Jc0.511-0.80.dat <==
peclet sigma/nT eta/eta0 etaB*d T/T0
0.00500244858344 23.9882423805 601.947848983 481.113117688 17717.2734151
0.00500244858344 23.9882423805 601.947848983 481.113117688 17717.2734151
0.00499994735915 23.9851230218 602.17065883 481.531966773 136.016362124
0.00499744738547 23.9820047269 602.393567681 481.951193728 85.7233953628
0.00499494866177 23.9789068184 602.617061194 482.371187615 65.4573548097
0.00499245118744 23.9758233931 602.840991722 482.791831085 54.0636769341
0.00498995496185 23.9727023974 603.064050356 483.21207608 46.5943949335
0.00496958648421 23.9480669537 604.913508283 486.680555183 24.5252378718
0.00494005541223 23.9117018836 607.605559858 491.76870033 16.0007527172
0.00489065485811 23.8508075426 612.180011298 500.47581439 10.8580368046
0.00484174830953 23.78992576 616.78520725 509.334042845 8.53191626771
0.00479333082643 23.729298394 621.427639204 518.351221314 7.16442360962
0.00474539751817 23.6691905805 626.114670398 527.536174766 6.24984713873
0.00473297959204 23.653278154 627.335376978 529.951483466 6.0572329357
0.00469794354299 23.6088835103 630.827660452 536.875887949 5.58702022127
0.00465096410756 23.5485379246 635.570940168 546.376496363 5.08129081464
0.00460445446648 23.4885727923 640.356052206 556.050583523 4.68121975022
0.00455840992181 23.4286215393 645.173367819 565.89260608 4.35523375392
0.0045128258226 23.3690400546 650.032952621 575.914172832 4.08400256036
0.00446769756437 23.309350352 654.921842964 586.106683522 3.85392081159
0.00442302058873 23.2497764529 659.846462231 596.478640487 3.65605010338
0.00437879038284 23.1904760279 664.811586621 607.037316333 3.48388770816
0.00433500247901 23.131187956 669.810049857 617.779188888 3.33240604398
0.00429165245422 23.072504593 674.859348592 628.723492903 3.19820084779
0.00424873592968 23.0136777063 679.938071969 639.853551673 3.07807320099
0.00420624857038 22.9550121073 685.055353018 651.18096229 2.96993995566
0.00416418608468 22.8964952632 690.211123316 662.708880566 2.87201890611
0.00412254422383 22.8382818477 695.410393313 674.445434112 2.78292132411
0.00408131878159 22.7801735802 700.647510573 686.388550323 2.70141026738
0.00340109898466 21.7489855516 802.71763675 943.657722366 1.89421684668
0.00324268509586 21.4866726485 831.778066253 1025.58970667 1.78482445325
0.00283424915388 20.7637285141 919.624193606 1297.30869074 1.56742896416
0.0023618742949 19.8240298708 1053.60600173 1783.57929097 1.39059270131
0.00196822857909 18.927810099 1207.16853938 2452.24207609 1.28122004079
0.00164019048257 18.0727547014 1383.16228543 3371.70690958 1.20821862727
0.00136682540214 17.2563630845 1584.81765485 4635.93378182 1.15707649354
0.00113902116845 16.476473686 1815.83150002 6374.03898218 1.12005558391
0.000949184307044 15.7311054896 2080.42357285 8763.39084497 1.0926298926
0.000790986922537 15.0172659494 2383.22277617 12046.6502672 1.07196190402
0.000659155768781 14.3324636191 2729.45452393 16556.1278109 1.05618824552
0.000549296473984 13.6745519795 3124.99529084 22746.4444591 1.04403513184
0.000457747061653 13.0414943403 3576.38993599 31238.5066109 1.0346036366
0.000381455884711 12.4307038561 4090.67025681 42876.6769219 1.02724220533
0.000370892554144 12.338436389 4175.94801589 45017.1434892 1.02625984815
0.000317879903926 11.8398987994 4675.49922414 58807.9284118 1.02147143816
0.000264899919938 11.2672892016 5339.25529055 80587.8973381 1.01693315543
0.000220749933282 10.7107997706 6090.66049353 110315.052388 1.01335512886
0.000183958277735 10.1682936632 6938.59945038 150807.675984 1.0105287858
0.000153298564779 9.63791695229 7892.01974092 205835.860299 1.0082933665
0.000127748803983 9.11812999119 8959.66988468 280418.156961 1.00652408143
0.000106457336652 8.60719629211 10149.1385823 381175.124437 1.00512316462
8.87144472101e-05 8.10369198369 11466.5203646 516783.050072 1.00401401626
7.39287060084e-05 7.60630905928 12915.2832417 698492.577066 1.00313627593
6.1607255007e-05 7.11413638312 14495.5066683 940746.272686 1.00244233738
5.13393791725e-05 6.62652085719 16202.3507169 1261822.83058 1.00189448459
4.27828159771e-05 6.14325662871 18024.8792247 1684511.42836 1.00146281365
3.56523466476e-05 5.66465872039 19944.7548013 2236719.6127 1.00112356692
2.9710288873e-05 5.19173455504 21935.5575271 2951975.62819 1.00085785193
2.47585740608e-05 4.72614462994 23962.0765613 3869633.08805 1.00065059871
2.06321450507e-05 4.27041903299 25981.7967911 5034956.98093 1.00048978805
1.71934542089e-05 3.8277982376 27946.5996752 6498854.32909 1.00036579537
1.43278785074e-05 3.40216083005 29806.8458721 8317735.32025 1.00027090141
1.19398987562e-05 2.99772492684 31516.2260662 10553694.7251 1.00019889684
9.94991563015e-06 2.61868698919 33037.5067074 13275742.8331 1.00014478017
8.29159635846e-06 2.26872793238 34346.8835761 16562281.0769 1.0001045213
6.90966363205e-06 1.95058914955 35436.5937677 20505295.338 1.00007488431
5.75805302671e-06 1.66576299018 36314.5461421 25215984.3101 1.00005328995
4.79837752226e-06 1.41437635039 37001.0155404 30831183.4164 1.00003770573
3.99864793521e-06 1.19529989363 37523.7976179 37520151.3777 1.00002655412
3.33220661268e-06 1.00641835251 37913.1350516 45491341.1747 1.00001863151
2.7768388439e-06 0.844980409943 38197.8603448 54999573.9911 1.00001303563
2.31403236991e-06 0.707933609677 38403.0903027 66354091.6962 1.00000910111
1.92836030826e-06 0.592191762297 38549.366912 79928199.7386 1.00000634427
1.60696692355e-06 0.494816620341 38652.7513542 96171068.2636 1.00000441755
1.3756128672e-06 0.424273850673 38716.2341941 112529876.867 1.00000324244
1.33913910296e-06 0.413122044974 38725.3855918 115622145.513 1.0000030735
1.11594925247e-06 0.34472022384 38776.2127493 138928679.812 1.00000213717
1e-06 0.309085223176 38799.0699028 155128745.212 1.00000171714
9.29957710389e-07 0.287529677699 38811.6896538 166866945.148 1.00000148551
7.74964758657e-07 0.239760691583 38836.4121328 200367884.344 1.00000103226
6.45803965548e-07 0.199889114638 38853.6218461 240548008.867 1.00000071716
5.3816997129e-07 0.166625585385 38865.5930332 288746548.919 1.00000049818
4.48474976075e-07 0.138884389971 38873.9160327 346570060.192 1.00000034603
3.73729146729e-07 0.115754213602 38879.7005703 415945956.838 1.00000024034
3.11440955608e-07 0.0964718166845 38883.7198695 499186747.715 1.00000016692
2.59534129673e-07 0.0803989536683 38886.5121402 599067113.653 1.00000011592
2.16278441394e-07 0.067002469877 38888.4517435 718916393.112 1.00000008051
1.80232034495e-07 0.0558373258526 38889.7989443 862729557.976 1.00000005591
1.50193362079e-07 0.0465322244036 38890.7346229 1035300378.04 1.00000003883
1.25161135066e-07 0.0387775016028 38891.3844588 1242381212.58 1.00000002696
1.04300945888e-07 0.0323149596539 38891.8357623 1490874755.31 1.00000001872
8.6917454907e-08 0.0269293500597 38892.1491812 1789064123.84 1.000000013
7.24312124225e-08 0.0224412506408 38892.3668399 2146888963.54 1.00000000903
6.03593436854e-08 0.0187011148822 38892.517995 2576276768.9 1.00000000627
5.02994530712e-08 0.0155843044635 38892.6229653 3091540466.68 1.00000000435
4.19162108926e-08 0.0129869447278 38892.6958621 3709855513.43 1.00000000302
3.49301757439e-08 0.0108224680264 38892.7464853 4451832410.65 1.0000000021
2.91084797866e-08 0.00901873150739 38892.7816404 5342203721.59 1.00000000146
2.42570664888e-08 0.0075156143071 38892.8060538 6410648489.94 1.00000000101
2.0214222074e-08 0.0062630146527 38892.8230075 7692781541.28 1.0000000007
1.68451850617e-08 0.00521918045718 38892.834781 9231340643.99 1.00000000049
1.40376542181e-08 0.00434931796197 38892.842957 11077611101.5 1.00000000034
1.16980451817e-08 0.00362443216408 38892.8486348 13293135262.5 1.00000000024
9.74837098476e-09 0.00302036044293 38892.8525778 15951763932.1 1.00000000016
8.1236424873e-09 0.00251696721298 38892.8553159 19142118066.2 1.00000000011
6.76970207275e-09 0.00209747278003 38892.8572174 22970542802.5 1.00000000008
5.64141839396e-09 0.0017478940427 38892.8585379 27564652298.8 1.00000000005


==> data_epsilon=0.80/Jc0.512-0.80.dat <==
peclet sigma/nT eta/eta0 etaB*d T/T0
0.004939313412035051 24.294856940055283 614.0943916668115 493.4404500943251 12365.238935427573
0.004939313412035051 24.294856940055283 614.0943916668115 493.4404500943251 12365.238935427573
0.0049368437553290335 24.291755575314923 614.3231609069328 493.8712075964259 136.3160252815371
0.004934375333451369 24.288648479844905 614.5518603544649 494.3022164517089 85.913336927563
0.0049319081457846435 24.28571039393769 614.7849133038503 494.7370363419502 65.74479746584419
0.0049294421917117515 24.28280369092248 615.0188404762473 495.17287143746364 54.3701857448965
0.004926977470615896 24.279863641447076 615.2520028431428 495.60840269874734 46.89616361169674
0.004901162079484518 24.247583085754574 617.670358827802 500.1772070049163 22.053736092574812
0.004877707695909737 24.218419780785048 619.8939543036685 504.3915833179412 16.030636992461403
0.004828930618950639 24.15752404002638 624.5810795248445 513.338762797091 10.877374129184876
0.004780641312761133 24.0965201927245 629.2968228381292 522.4389886922899 8.546105533603308
0.004732834899633522 24.035558856448 634.0452288507449 531.6980716811953 7.175094405265488
0.004685506550637187 23.974996428148607 638.8359841203139 541.1267741781334 6.258152821890005
0.004644638851334505 23.922089063927665 643.0348661030594 549.4760556735921 5.668944557920545
0.004638651485130815 23.914477320679836 643.6599964165832 550.7201610970124 5.59429707842685
0.0045922649702795065 23.854086744454587 648.5197771845149 560.4830553209666 5.088054176599737
0.004546342320576711 23.793911850462912 653.4179854225707 570.420535925555 4.687341942974927
0.004500878897370944 23.73358703915288 658.3448200776246 580.5268301044454 4.360683018273358
0.0044558701083972346 23.673618207691938 663.3144924944612 590.817247394202 4.088908670731173
0.004411311407313262 23.613941055184025 668.3256462909333 601.2936413771985 3.858677605956451
0.004367198293240129 23.55444992271837 673.3756752206311 611.9567276720057 3.660702492890142
0.004323526310307728 23.49500184791961 678.4607787685865 622.8060770359283 3.4883029711865436
0.00428029104720465 23.435720902435705 683.5847817993576 633.848236200157 3.336686816466074
0.004237488136732604 23.376506293022523 688.7450308830341 645.0838724614166 3.202119032089906
0.004195113255365278 23.31752562468094 693.9467432494283 656.5210465803616 3.081830215128104
0.004153162122811625 23.258880985136464 699.1933692590347 668.1663771350064 2.973612135372759
0.004111630501583509 23.20003926728929 704.4691997632513 680.008172222038 2.875497271685465
0.0040705141965676735 23.141169947925977 709.7794271333096 692.0545601014809 2.7861295870476375
0.004029809054601997 23.082717880364473 715.1379816465635 704.3225241060007 2.7044661587557393
0.003358174212168331 22.048857921273672 819.7288984679576 968.7979802537023 1.8962347094045857
0.003135667380564121 21.672020049045667 862.8926600408805 1092.176902552433 1.7453200948682155
0.002798478510140276 21.06154662001383 939.6273569814805 1332.6002106346862 1.5689808816754172
0.002332065425116897 20.119082468159053 1077.0969839309732 1833.0751956027045 1.3918248158833957
0.001943387854264081 19.2210592852786 1234.8244021702474 2521.8074319906696 1.282250402510544
0.0016194898785534008 18.364615551620663 1415.7643499066533 3469.5962145877274 1.209097927881106
0.0013495748987945007 17.54728723183924 1623.3058817210795 4773.858821385469 1.1578367359230424
0.0011246457489954174 16.766454699879603 1861.2849384859685 6568.4563502837445 1.1207145298072527
0.0009372047908295146 16.020910588549647 2134.2243268288757 9037.988139887284 1.093206776906181
0.0007810039923579289 15.307090284239369 2446.9593742771435 12434.825819662443 1.0724674249241755
0.0006508366602982741 14.622922632575008 2805.107720723439 17105.813662095872 1.0566330969108646
0.0005423638835818951 13.965974764786884 3214.90289933104 23525.740362016048 1.0444267188799166
0.0004519699029849126 13.334648371875554 3683.4893747961164 32345.666679661103 1.034949488918401
0.0003766415858207605 12.725578221334544 4218.291853750288 44450.285599041956 1.0275466323117055
0.00037030729180343846 12.670032595582093 4271.720583666724 45783.26646094125 1.0269454678339067
0.00031386798818396706 12.1371363997804 4827.881236913782 61048.606571387056 1.0217398068404089
0.00026155665681997257 11.567272771010629 5521.442686375644 83782.43765146587 1.0171695689668914
0.00021796388068331048 11.0140810703375 6308.863142783843 114876.91813942505 1.013563440327642
0.00018163656723609208 10.475139140658257 7200.188793018161 157328.2817859267 1.0107120431529
0.00015136380603007673 9.948799578131595 8206.085009228298 215169.23377504255 1.0084545210492188
0.00012613650502506395 9.433362226280131 9337.123146618153 293791.004728084 1.0066656168349672
0.00010511375418755329 8.92717361732246 10603.318403353573 400357.9498639884 1.0052473687559438
8.759479515629441e-05 8.4285863802322 12013.341141660447 544316.7635864686 1.004122813583809
7.299566263024534e-05 7.936206467886989 13573.85706713281 738027.2842709769 1.0032313846686072
6.082971885853778e-05 7.448974961244934 15288.612537447363 997512.7749300988 1.0025252759254768
5.069143238211482e-05 6.965964281683632 17156.711532491405 1343277.3356665743 1.0019665715619575
4.224286031842902e-05 6.486640571782845 19171.402540376283 1801220.0398654183 1.0015252040417366
3.520238359869085e-05 6.010893102459009 21318.385075140388 2403523.831959999 1.0011772732265187
2.933531966557571e-05 5.539241763209581 23574.737448069278 3189497.314487057 1.0009037723068486
2.4446099721313092e-05 5.072835360899018 25907.68199606773 4206154.100323698 1.0006895440782742
2.037174976776091e-05 4.613553350185664 28274.477186419947 5508488.555798385 1.000522486334243
1.697645813980076e-05 4.164104595520363 30623.99971158947 7159472.516439749 1.000392924828726
1.4147048449833967e-05 3.727917534566294 32899.38844270202 9229712.75789535 1.0002931019602317
1.1789207041528306e-05 3.309024788025883 35043.12234110358 11797348.290949838 1.0002167852762527
9.824339201273589e-06 2.911724006595073 37002.769259101 14948481.55698396 1.0001589524892964
8.186949334394657e-06 2.540185984609692 38737.427991451616 18779104.574810762 1.0001155520989762
6.822457778662215e-06 2.1979843082792474 40222.68891372879 23398954.052117664 1.0000833178717212
5.685381482218513e-06 1.887672705865901 41452.85572766762 28937502.470244646 1.000059627440905
4.737817901848761e-06 1.6105142969574662 42439.82545808967 35551786.21512033 1.0000423929322693
3.948181584873968e-06 1.366414772395328 43208.85909801612 43435205.62596788 1.000029972532022
3.2901513207283063e-06 1.1540705148896786 43792.91378382368 52826783.80873054 1.000021095370859
2.7417927672735885e-06 0.9712570897299787 44226.94534904232 64020420.07090412 1.0000147946383957
2.2848273060613238e-06 0.815179759688916 44543.81159752084 77374917.23726055 1.000010347605919
1.9040227550511032e-06 0.6827946330557726 44771.88026293669 93325301.24370602 1.00000722260142
1.5866856292092528e-06 0.5710589394326591 44934.24152138034 112396484.6197023 1.0000050338706337
1.371274903627969e-06 0.49457294705854105 45029.09289820211 130327142.02508774 1.000003767770358
1.322238024341044e-06 0.4770965924425214 45048.88451998642 135219896.9334206 1.0000035046556632
1.1018650202842034e-06 0.39829083557860734 45129.37164063578 162553786.98780644 1.000002438133762
1e-06 0.3617296371672451 45161.822752742446 179241125.84241134 1.0000020096141435
9.182208502368362e-07 0.33232305907083654 45185.666848016044 195307871.48210096 1.000001695258936
7.651840418640302e-07 0.2771766314977455 45224.948147493276 234573190.39556763 1.00000117828582
6.376533682200252e-07 0.23112030496804928 45252.31619216592 281658171.87539387 1.000000818748843
5.31377806850021e-07 0.1926813281452525 45271.36490284999 338132081.17859095 1.0000005688147466
4.428148390416842e-07 0.16061476530612023 45284.61404507795 405877246.9164279 1.0000003951257588
3.6901236586807017e-07 0.1338728619548796 45293.82493458002 487151762.80744237 1.000000274448658
3.075103048900585e-07 0.11157648506014216 45300.22626542338 584664733.7728963 1.0000001906162619
2.5625858740838206e-07 0.09298953333947327 45304.67399101525 701666565.7012626 1.000000132385391
2.135488228403184e-07 0.07749656278627721 45307.76382721553 842057304.3006805 1.0000000919405647
1.7795735236693202e-07 0.06458352822234557 45309.91009595317 1010516631.957538 1.0000000638506368
1.4829779363911e-07 0.05382137755660752 45311.40082532341 1212659854.437628 1.0000000443421777
1.2358149469925835e-07 0.04485217280371047 45312.436181881225 1455225076.170896 1.000000030793882
1.0298457891604863e-07 0.03737740379924992 45313.15524115182 1746297802.8195126 1.0000000213849793
8.582048243004053e-08 0.03114817976605246 45313.65461760926 2095580457.6042194 1.0000000148508437
7.151706869170045e-08 0.025957015129625335 45314.001421161025 2514715795.1051593 1.0000000103131648
5.959755724308371e-08 0.02163096090872778 45314.242263878536 3017674992.903616 1.000000007161958
4.966463103590309e-08 0.01802586729064525 45314.40951910246 3621223357.398845 1.0000000049736004
4.1387192529919244e-08 0.015021594579179981 45314.52567017264 4345479167.29501 1.000000003453898
3.448932710826604e-08 0.012518017765064731 45314.606331414005 5214584282.856969 1.0000000023985445
2.874110592355503e-08 0.010431694365889498 45314.662346539735 6257508874.565917 1.000000001665658
2.3950921602962526e-08 0.008693086100661327 45314.70124611264 7509017095.456892 1.000000001156708
1.9959101335802105e-08 0.007244242735761817 45314.72825979192 9010825886.213728 1.00000000080327
1.6632584446501755e-08 0.006036871445631225 45314.74701933352 10812995539.854403 1.0000000005578267
1.3860487038751464e-08 0.0050307276509698315 45314.7600468131 12975598378.162651 1.0000000003873797
1.155040586562622e-08 0.004192273879441694 45314.7690936836 15570721162.412985 1.0000000002690137
9.625338221355183e-09 0.0034935620505576084 45314.77537623761 18684867985.412502 1.0000000001868152
8.021115184462653e-09 0.002911301989096854 45314.77973912423 22421843741.26004 1.000000000129733
6.684262653718877e-09 0.002426085153124107 45314.78276890813 26906214288.483814 1.0000000000900922
5.570218878099065e-09 0.0020217377214749982 45314.78487292498 32287458645.32389 1.0000000000625642
4.641849065082554e-09 0.0016847814888863338 45314.786334047974 38744951623.67492 1.0000000000434472
3.868207554235462e-09 0.00140398460550936 45314.78734871705 46493942989.48213 1.0000000000301719
3.2235062951962183e-09 0.001169987189450743 45314.78805334817 55792732454.93852 1.0000000000209526
2.6862552459968486e-09 0.0009749893350706145 45314.788542675546 66951279668.893166 1.0000000000145504
2.2385460383307074e-09 0.0008124911186516266 45314.78888248615 80341536205.14409 1.0000000000101046
1.8654550319422563e-09 0.0006770759357356053 45314.78911846582 96409843948.23337 1.000000000007017
1.5545458599518804e-09 0.0005642299484867987 45314.7892823406 115691813156.26373 1.000000000004873
1.2954548832932336e-09 0.00047019162491982136 45314.78939614254 138830176136.16962 1.000000000003384
1.0795457360776947e-09 0.0003918263547831961 45314.78947517151 166596211653.94727 1.0000000000023501
8.996214467314123e-10 0.00032652196271478563 45314.78953005292 199915454226.8572 1.000000000001632
7.496845389428436e-10 0.0002721016358245063 45314.789568165004 239898545273.99573 1.0000000000011333
6.24737115785703e-10 0.00022675136331952531 45314.78959463163 287878254496.93353 1.0000000000007871
5.206142631547526e-10 0.00018895946950957991 45314.78961301134 345453905536.4366 1.0000000000005467
4.338452192956272e-10 0.00015746622463566926 45314.78962577492 414544686760.4865 1.0000000000003797
3.61537682746356e-10 0.00013122185388872491 45314.78963463855 497453624209.8863 1.0000000000002636
3.0128140228863e-10 0.00010935154492212433 45314.78964079381 596944349132.9486 1.0000000000001832
2.51067835240525e-10 9.112628744369959e-05 45314.78964506838 716333219027.1101 1.0000000000001272
2.0922319603377085e-10 7.593857287472418e-05 45314.78964803681 859599862888.8423 1.0000000000000884
1.7435266336147572e-10 6.32821440651488e-05 45314.78965009814 1031519835513.5332 1.0000000000000613
1.452938861345631e-10 5.273512005595665e-05 45314.7896515297 1237823802655.3447 1.0000000000000426
1.2107823844546927e-10 4.394593338092799e-05 45314.78965252385 1485388563219.001 1.0000000000000295
1.0089853203789106e-10 3.66216111513312e-05 45314.78965321415 1782466275889.954 1.0000000000000207
8.408211003157589e-11 3.0518009293098905e-05 45314.78965369361 2138959531090.5762 1.0000000000000144
7.006842502631325e-11 2.5431674411102523e-05 45314.78965402639 2566751437327.541 1.00000000000001
5.839035418859438e-11 2.1193062009360288e-05 45314.7896542577 3080101724808.772 1.0000000000000069
4.8658628490495316e-11 1.7660885007862798e-05 45314.78965441822 3696122069783.6187 1.0000000000000049
4.054885707541277e-11 1.4717404173255224e-05 45314.78965452976 4435346483751.259 1.0000000000000033
3.3790714229510643e-11 1.2264503477733652e-05 45314.789654607215 5322415780510.608 1.0000000000000024
2.8158928524592204e-11 1.0220419564790175e-05 45314.789654661 6386898936620.309 1.0000000000000018
2.3465773770493505e-11 8.517016303998817e-06 45314.78965469827 7664278723950.674 1.000000000000001
1.9554811475411257e-11 7.097513586669755e-06 45314.78965472428 9197134468746.086 1.0000000000000009
1.629567622950938e-11 5.9145946555604706e-06 45314.789654742206 11036561362499.672 1.0000000000000007
1.3579730191257818e-11 4.928828879635086e-06 45314.78965475471 13243873635003.262 1.0000000000000004
1.1316441826048183e-11 4.107357399696685e-06 45314.78965476332 15892648362006.924 1.0000000000000002
9.430368188373486e-12 3.4227978330810307e-06 45314.789654769396 19071178034410.87 1.0000000000000002
7.858640156977906e-12 2.8523315275677856e-06 45314.78965477353 22885413641295.13 1.0000000000000002
6.548866797481588e-12 2.3769429396399716e-06 45314.78965477639 27462496369555.89 1.0000000000000002
5.457388997901324e-12 1.9807857830333997e-06 45314.78965477846 32954995643468.566 1.0000000000000002


==> data_epsilon=0.80/Jc0.514-0.80.dat <==
peclet sigma/nT eta/eta0 etaB*d T/T0
0.004814829729788597 24.922994509649154 639.2643848151977 519.2140916988741 28394.91809895036
0.004814829729788597 24.922994509649154 639.2643848151977 519.2140916988741 28394.91809895036
0.004812422314923703 24.919981583290184 639.5068579432563 519.6708651557449 137.3792972468455
0.0048100161037662416 24.9169536778295 639.749029097518 520.1277201709019 86.54257784766342
0.004807611095714359 24.91389384908329 639.9904624589897 520.5843020827149 66.0226616180961
0.0048052072901665025 24.910762070975707 640.2301281106996 521.0397720239969 54.45493121598165
0.0048028046865214195 24.907683695739355 640.4712465810776 521.4967503285573 46.929563778653154
0.004764973161499166 24.85889009312513 644.2916403268434 528.7725876390775 18.180105879616068
0.004754776639656205 24.84608640283776 645.3407535235231 530.7693872957497 16.072033279652228
0.004707228873259643 24.784316053514615 650.2387465125405 540.199807132734 10.900067294870754
0.004660156584527047 24.723315986666258 655.1902576593681 549.8114963501193 8.56717009219601
0.004613555018681777 24.661979044352446 660.1664375300701 559.5831544870889 7.192819840240809
0.004567419468494959 24.600987586174558 665.1856384986912 569.5329570990507 6.273454620825241
0.004521745273810009 24.54023313044043 670.2453534525979 579.6617098496042 5.60822256137495
0.004476527821071909 24.47956298045454 675.3417415355436 589.9690113173355 5.100797497596757
0.0044692432751908245 24.469497949835375 676.1643736485895 591.6504296087443 5.029176360328718
0.004431762542861191 24.418793498425767 680.4699334974785 600.453462038791 4.698746901077549
0.004387444917432579 24.358076339770907 685.6342927107015 611.1217617790102 4.371241493548833
0.004343570468258253 24.298144344717805 690.8558779183355 621.9958402942248 4.099108015899591
0.00430013476357567 24.237591684581425 696.0951688667705 633.0433461293352 3.867879578251239
0.004257133415939913 24.177903702292237 701.3948998584005 644.3060920448522 3.669504490687447
0.0042145620817805145 24.117604473656613 706.7127620357656 655.7486021781908 3.496392129461043
0.004172416460962709 24.058226926030304 712.0937727848909 667.4157218370302 3.3445323216248957
0.004130692296353082 23.998929358522368 717.5137758573752 679.2885496121495 3.209738251108117
0.004089385373389551 23.939654107337322 722.9712926724607 691.3690097516395 3.089152077452788
0.004048491519655656 23.880854927114857 728.480376574294 703.674022619435 2.9807095714135627
0.004008006604459099 23.82157607541062 734.0122099697475 716.1792777370603 2.882297706616877
0.0039679265384145075 23.762296576063477 739.58145026997 728.9022348919442 2.7926694164710706
0.003928247273030362 23.704182704169348 745.2249545403243 741.8830803645377 2.7109638914306298
0.003273539394191969 22.66365182661103 855.0146164322248 1021.4164840253525 1.9002740000791793
0.002936053871430673 22.06573720587986 928.1446010686973 1236.2278348192406 1.6778599315525562
0.002727949495159974 21.67154371691686 981.1033162902928 1406.4532893799196 1.5720477245749396
0.0022732912459666453 20.72494698446516 1125.8993534748722 1936.8294729974218 1.394303934401388
0.001894409371638871 19.823620205801316 1292.3208647031877 2667.739490143522 1.2843240632332955
0.001578674476365726 18.964520762322923 1483.5784149904846 3675.063213008159 1.210864909118408
0.001315562063638105 18.14534717924135 1703.3941903417906 5063.49884543211 1.159361504929974
0.001096301719698421 17.36382661235277 1956.034750820601 6977.3959018267105 1.1220437176363132
0.0009135847664153508 16.61840202155223 2246.4752211339173 9616.115661494798 1.0943707221179975
0.000761320638679459 15.905272066453128 2580.089195315519 13252.99431877316 1.07348846869842
0.0006344338655662159 15.222708588515156 2963.2397953509435 18265.32210324429 1.0575309257431007
0.0005286948879718467 14.56855114709237 3403.082462124222 25171.799087790918 1.0452182179909308
0.00044057907330987225 13.94049788452857 3907.649845352315 34684.75815349381 1.0356464510056629
0.0003691639622803166 13.353681464143724 4467.277539364146 47322.810682727715 1.0283603624581636
0.0003671492277582269 13.335843387348387 4485.7915505054625 47779.694050526705 1.0281611000618518
0.00030595768979852243 12.752795483136701 5147.605342562744 65794.677864456 1.0222816044754266
0.0002549647414987687 12.18931154837525 5904.189273470114 90558.0452534098 1.0176472258425568
0.0002124706179156406 11.643279846172963 6767.646658595575 124562.03363033083 1.0139841576556325
0.00017705884826303383 11.112566543166164 7751.003994875099 171193.4802126004 1.0110825584390415
0.00014754904021919486 10.595469914823207 8868.395539593277 235047.45924456313 1.00878068352789
0.00012295753351599571 10.090170881514247 10134.55302978109 322326.75183613854 1.006952504944667
0.00010246461126332976 9.594990787404342 11564.63383192383 441372.10767139395 1.0054994922311065
8.53871760527748e-05 9.108100284673267 13173.354350892356 603324.0231684783 1.0043441088112641
7.1155980043979e-05 8.62802226826141 14974.801480189222 822993.8010798331 1.0034253600921974
5.929665003664917e-05 8.153392528664314 16981.240526827096 1119917.8064601156 1.0026949883742873
4.9413875030540975e-05 7.682961421694705 19201.75662851412 1519633.7956309174 1.0021147145720126
4.117822919211748e-05 7.215577728918337 21640.369104587517 2055151.737050411 1.0016541063496198
3.4315190993431234e-05 6.75056520045591 24294.889987862207 2768696.8804660058 1.0012890011983528
2.859599249452603e-05 6.287549452180136 27154.228014621905 3713463.683915786 1.0010001306301286
2.382999374543836e-05 5.82663774382943 30196.40978881263 4955394.986372529 1.0007721264477405
1.9858328121198633e-05 5.3684646583664 33386.326568690565 6574653.203435306 1.0005927095645133
1.654860676766553e-05 4.914439647789895 36675.30977838154 8666809.476938829 1.0004520727120305
1.3790505639721274e-05 4.4667145336903475 40000.85078795038 11343208.980303476 1.0003423589645113
1.1492088033101062e-05 4.028250948511419 43289.12373848031 14730813.994217802 1.0002572661214957
9.576740027584218e-06 3.602739481333389 46459.697927979985 18971670.73759702 1.0001917264907547
7.980616689653516e-06 3.1943932556987185 49432.565354854334 24222758.10094534 1.000141654123384
6.6505139080445964e-06 2.807620924851975 52136.8136293705 30657460.294828754 1.0001037474639545
5.5420949233704975e-06 2.446603335356419 54519.369473868304 38470139.35664016 1.000075336582346
4.618412436142082e-06 2.1147982207006577 56550.62946618373 47884132.57007796 1.0000542648495117
3.848677030118402e-06 1.8145771871033531 58227.10524789865 59164422.10842998 1.0000388003347438
3.2072308584320015e-06 1.5469825605799654 59568.466094524694 72632850.78034025 1.000027565006455
2.672692382026668e-06 1.311728904937812 60611.681700951165 88685833.7203748 1.0000194774067093
2.22724365168889e-06 1.1073768936966648 61402.909291150274 107812251.04843284 1.000013702446673
1.8560363764074084e-06 0.9316420631257335 61990.312515514015 130612348.09843072 1.0000096065684616
1.5466969803395071e-06 0.7817343198291045 62418.76365400071 157818103.28914905 1.0000067173125797
1.3628203104650303e-06 0.6912779006494951 62643.39648958918 179756082.41492903 1.0000052338540368
1.2889141502829227e-06 0.6546608582920541 62726.86822222171 190316528.97786787 1.0000046878143798
1.0740951252357689e-06 0.5474566101128348 62946.00608233517 229177685.35491824 1.0000032667937633
1e-06 0.5102348346667729 63013.16973817808 246421286.96122816 1.0000028346480143
8.950792710298074e-07 0.45733438775793267 63100.613173793434 275688706.0201464 1.0000022741760783
7.458993925248396e-07 0.38176715484497054 63209.08868042408 331395166.99827075 1.000001582002511
6.21582827104033e-07 0.3185209981730016 63284.9267347904 398151328.5809041 1.0000010999303042
5.179856892533608e-07 0.2656560542269029 63337.82962442596 478180994.7271261 1.0000007644786992
4.3165474104446735e-07 0.2215088502826453 63374.68134276247 574151056.5428652 1.000000531196716
3.597122842037228e-07 0.18466540840570417 63400.32769512959 689260083.5550485 1.000000369035814
2.997602368364357e-07 0.15393113388567023 63418.164225279346 827344793.2260152 1.000000256346933
2.498001973636964e-07 0.12830102502870175 63430.56355254463 993007863.8070226 1.0000001780534917
2.0816683113641369e-07 0.10693204528356696 63439.180405414794 1191771313.1562822 1.0000001236650469
1.7347235928034476e-07 0.08911844728765358 63445.16732965624 1430260540.5431244 1.0000000858866054
1.445602994002873e-07 0.07427024107266081 63449.32636349936 1716425158.4407773 1.000000059647384
1.204669161669061e-07 0.06189468556429471 63452.21528002906 2059803970.96406 1.0000000414236794
1.0038909680575509e-07 0.051580535700104305 63454.22180912316 2471842928.982882 1.0000000287673532
8.365758067146258e-08 0.042984723762544155 63455.61539470824 2966276658.902125 1.0000000199777672
6.971465055955216e-08 0.03582114948323481 63456.58324090987 3559586281.8511934 1.0000000138736609
5.809554213296014e-08 0.029851274093976487 63457.25539415856 4271548783.408508 1.0000000096345887
4.8412951777466785e-08 0.024876244733198345 63457.72218549388 5125896245.886619 1.0000000066907357
4.034412648122232e-08 0.020730309843166417 63458.046354944185 6151106917.414025 1.0000000046463682
3.36201054010186e-08 0.017275319487841802 63458.2714768622 7381354486.682244 1.000000003226656
2.8016754500848834e-08 0.014396135039639798 63458.42781357395 8857647205.792189 1.000000002240739
2.334729541737403e-08 0.011996799724445562 63458.5363817216 10629194831.92714 1.0000000015560713
1.945607951447836e-08 0.009997344981526051 63458.61177674491 12755048952.555405 1.0000000010806065
1.6213399595398635e-08 0.00833112769170779 63458.66413462978 15306071371.657614 1.0000000007504217
1.3511166329498863e-08 0.006942610387644376 63458.70049438234 18367296169.846992 1.0000000005211265
1.1259305274582386e-08 0.005785510958393641 63458.725744264 22040764173.716515 1.0000000003618936
9.382754395485323e-09 0.004821260464186092 63458.7432789299 26448924316.720707 1.0000000002513152
7.818961996237769e-09 0.00401771782443331 63458.75545579399 31738715270.28863 1.0000000001745244
6.5158016635314745e-09 0.0033480986331767214 63458.76391195518 38086463399.536194 1.0000000001211975
5.429834719609562e-09 0.0027900824525021184 63458.7697842922 45703760308.77036 1.000000000084165
4.524862266341302e-09 0.0023250688598329358 63458.77386230529 54844515894.96463 1.000000000058448
3.7707185552844185e-09 0.0019375574696608741 63458.77669425991 65813422010.99219 1.0000000000405889
3.1422654627370155e-09 0.0016146312747560279 63458.778660895 78976108860.7194 1.0000000000281868
2.6185545522808463e-09 0.001345526091254243 63458.780026614324 94771332672.47134 1.0000000000195741
2.182128793567372e-09 0.0011212717594697179 63458.780975030844 113725600906.6396 1.0000000000135931
1.8184406613061432e-09 0.0009343931425892534 63458.78163365292 136470722504.36142 1.0000000000094398
1.5153672177551194e-09 0.0007786609577698778 63458.78209102947 163764868185.5622 1.0000000000065554
1.262806014795933e-09 0.0006488841347226819 63458.782408652274 196517842806.28235 1.0000000000045524
1.0523383456632775e-09 0.0005407367808150727 63458.78262922367 235821412187.21198 1.0000000000031615
8.769486213860647e-10 0.0004506139851002337 63458.782782397815 282985695307.71326 1.0000000000021954
7.307905178217206e-10 0.0003755116548796373 63458.782888769085 339582834938.4735 1.0000000000015246
6.089920981847672e-10 0.00031292637943062444 63458.78296263791 407499402400.5155 1.0000000000010587
5.074934151539726e-10 0.0002607719830696524 63458.783013935696 488999283275.9081 1.0000000000007352
4.229111792949772e-10 0.00021730998601336756 63458.78304955933 586799140260.4989 1.0000000000005107
3.5242598274581433e-10 0.00018109165508173607 63458.78307429799 704158968587.1068 1.0000000000003546
2.936883189548453e-10 0.00015090971260896746 63458.78309147744 844990762533.2826 1.0000000000002462
2.4474026579570444e-10 0.0001257580938644488 63458.78310340773 1013988915230.5697 1.000000000000171
2.0395022149642037e-10 0.00010479841156738927 63458.78311169258 1216786698435.5408 1.0000000000001188
1.6995851791368364e-10 8.733200964740889e-05 63458.783117445986 1460144038255.031 1.0000000000000826
1.4163209826140305e-10 7.277667471075617e-05 63458.783121441396 1752172846016.355 1.0000000000000573
1.1802674855116922e-10 6.064722892828189e-05 63458.78312421606 2102607415311.56 1.0000000000000397
9.835562379264102e-11 5.05393574417693e-05 63458.7831261427 2523128898450.475 1.0000000000000278
8.196301982720085e-11 4.211613120236247e-05 63458.7831274808 3027754678204.414 1.0000000000000193
6.830251652266737e-11 3.5096776002482654e-05 63458.783128410025 3633305613898.499 1.0000000000000133
5.691876376888948e-11 2.9247313335699546e-05 63458.78312905516 4359966736722.524 1.0000000000000093
4.7432303140741236e-11 2.4372761113255093e-05 63458.78312950337 5231960084103.9795 1.0000000000000064
3.952691928395103e-11 2.0310634261145517e-05 63458.78312981457 6278352100955.565 1.0000000000000044
3.293909940329252e-11 1.692552855101224e-05 63458.78313003069 7534022521172.337 1.000000000000003
2.744924950274377e-11 1.4104607125876892e-05 63458.78313018076 9040827025428.186 1.0000000000000022
2.287437458561981e-11 1.1753839271583379e-05 63458.783130284966 10848992430531.639 1.0000000000000016
1.9061978821349843e-11 9.794866059663978e-06 63458.783130357275 13018790916652.799 1.000000000000001
1.5884982351124872e-11 8.162388383059783e-06 63458.78313040756 15622549099995.734 1.0000000000000009
1.323748529260406e-11 6.80199031922023e-06 63458.783130442476 18747058920005.203 1.0000000000000007
1.1031237743836718e-11 5.668325266019019e-06 63458.783130466676 22496470704014.812 1.0000000000000004
9.192698119863933e-12 4.723604388350432e-06 63458.78313048346 26995764844824.914 1.0000000000000002
7.660581766553277e-12 3.936336990292753e-06 63458.783130495154 32394917813795.863 1.0000000000000002
6.383818138794398e-12 3.2802808252443715e-06 63458.78313050311 38873901376559.914 1.0000000000000002
5.3198484489953315e-12 2.733567354370556e-06 63458.78313050883 46648681651876.086 1.0000000000000002


==> data_epsilon=0.80/Jc0.516-0.80.dat <==
peclet sigma/nT eta/eta0 etaB*d T/T0
0.00469271699919 25.5715003852 665.651919357 546.559261583 7481.23222858
0.00469271699919 25.5715003852 665.651919357 546.559261583 7481.23222858
0.00469037064069 25.5683858756 665.903797434 547.039595621 137.049681532
0.00468802545537 25.5652078245 666.15410523 547.518982827 86.3098005196
0.00468568144264 25.5620668088 666.405462331 547.999575628 65.9028204671
0.00468333860192 25.5588894382 666.655955963 548.479801842 54.4012667635
0.00468099693262 25.5557748613 666.908172119 548.961789271 46.9097720924
0.00463418696329 25.4939082754 672.013828672 558.75200237 16.1063336043
0.00462960930556 25.4878731795 672.519060335 559.724979109 15.3205453378
0.00458784509366 25.4317211763 677.146050892 568.706298137 10.9248697835
0.00454196664273 25.3701687445 682.330457898 578.848951591 8.58624302711
0.0044965469763 25.3083686946 687.543783958 589.163262835 7.20895399186
0.00445158150654 25.2470850558 692.806982154 599.670051425 6.28796909614
0.00440706569147 25.1861725757 698.116645085 610.369610338 5.62168398158
0.00436299503456 25.1249494902 703.454190156 621.248761218 5.11277594806
0.00431936508421 25.064272832 708.84378883 632.331851653 4.71033507722
0.00429591905537 25.0306866914 711.757442013 638.396299082 4.52416715649
0.00427617143337 25.0031051132 714.256466582 643.596252544 4.38189279082
0.00423340971903 24.9426355239 719.726312455 655.075732918 4.10890702958
0.00419107562184 24.8821979881 725.234718639 666.756906678 3.87743259064
0.00414916486562 24.8219031762 730.785173744 678.646274986 3.67835937388
0.00410767321697 24.7618015261 736.379507609 690.74896284 3.50508600356
0.0040665964848 24.7014355661 742.004356432 703.055820083 3.35249193698
0.00402593051995 24.6417908732 747.689590397 715.598616709 3.21734320924
0.00398567121475 24.5828457634 753.435411968 728.381642999 3.09669184064
0.0039458145026 24.5230646394 759.195142001 741.363481215 2.98772009481
0.00390635635758 24.4638832807 765.01311223 754.590708454 2.8891831528
0.003867292794 24.404602745 770.868023519 768.046316632 2.79940150148
0.00382861986606 24.34566919 776.774232034 781.748389793 2.71733011091
0.00319051655505 23.2996327969 892.079206263 1077.35007827 1.90436423359
0.00275370253406 22.4909207426 997.71282109 1396.05639547 1.62244292395
0.00265876379588 22.3028320863 1024.69732043 1485.01307589 1.57513815465
0.00221563649656 21.3526977938 1177.25240249 2047.31896119 1.3968088801
0.00184636374714 20.4491092429 1352.92110912 2823.38200423 1.286430772
0.00153863645595 19.5875139911 1555.10115413 3894.36863721 1.21265421481
0.00128219704662 18.7671204807 1787.96170249 5373.01277947 1.16090634144
0.00106849753885 17.9854498705 2056.18942577 7414.87832515 1.1233898205
0.00089041461571 17.2407040648 2365.25549126 10235.2914313 1.0955490151
0.000742012179758 16.5289652936 2721.13429558 14130.3648465 1.07452237466
0.000618343483132 15.8488279962 3130.9973956 19510.4529483 1.05844058855
0.000515286235943 15.1979260561 3602.89103358 26941.2051587 1.04601920948
0.000429405196619 14.5740415458 4145.98808399 37202.7622869 1.0363521539
0.000368054817469 14.0657777898 4668.38417109 48872.9455854 1.02983626312
0.00035783766385 13.9747882193 4770.61673674 51369.2128842 1.02878363403
0.000298198053208 13.3978908209 5488.4153821 70918.020135 1.02283030378
0.000248498377673 12.8418054333 6312.73952742 97883.332309 1.0181311133
0.000207081981394 12.3041446557 7258.12525872 135050.619508 1.0144106596
0.000172568317829 11.7829790863 8340.8321851 186235.62096 1.01145844775
0.000143806931524 11.2764768115 9578.75254146 256651.358713 1.00911177479
0.000119839109603 10.7830778626 10991.5644265 353407.181017 1.00724412709
9.98659246694e-05 10.3007147163 12599.8499745 486141.25756 1.00575608599
8.32216038911e-05 9.82780832407 14425.6681839 667904.378504 1.00456977606
6.9351336576e-05 9.3627242199 16491.5979359 916267.613772 1.00362366367
5.779278048e-05 8.90404440312 18820.409554 1254786.72128 1.0028690857
4.81606504e-05 8.4501584624 21433.2412362 1714786.05203 1.00226732638
4.01338753333e-05 7.99975713061 24348.9953721 2337676.3515 1.00178765999
3.34448961111e-05 7.55168336583 27582.2228586 3177706.96227 1.00140560598
2.78707467592e-05 7.10495723876 31140.6881566 4305206.962 1.00110162872
2.32256222994e-05 6.65880975089 35022.2940368 5810207.79069 1.00086011827
1.93546852495e-05 6.21289875194 39212.4073314 7806418.42577 1.00066860669
1.61289043746e-05 5.76732106766 43680.1986212 10435041.2708 1.000517115
1.34407536455e-05 5.32285490886 48376.7122219 13868425.6349 1.00039765969
1.12006280379e-05 4.88082401691 53231.1827953 18312100.9961 1.00030382809
9.33385669824e-06 4.44342075474 58152.9368679 24006284.9757 1.0002304789
7.7782139152e-06 4.01367140088 63034.3492009 31225674.1965 1.00017347758
6.48184492933e-06 3.59529256917 67756.4966284 40277892.5821 1.00012948834
5.40153744111e-06 3.19260844105 72201.0658916 51503963.5342 1.000095817
4.50128120093e-06 2.81013184281 76261.5966573 65280606.7854 1.00007027947
3.75106766744e-06 2.45216503944 79856.4757679 82029426.4327 1.00005110458
3.12588972287e-06 2.12232398441 82937.9643409 102233717.363 1.00003685809
2.60490810239e-06 1.82315388955 85496.0920522 126464400.904 1.00002638503
2.17075675199e-06 1.55588634524 87555.2215031 155412277.231 1.00001876406
1.80896395999e-06 1.32042405873 89165.9121205 189925542.524 1.00001327022
1.50746996666e-06 1.1155082217 90393.9676723 231049596.548 1.0000093423
1.35464348662e-06 1.00874328846 90964.3011464 258738113.748 1.00000759167
1.25622497222e-06 0.939007278149 91309.6920957 280068257.599 1.00000655341
1.04685414351e-06 0.788249654076 91979.9045869 338548747.946 1.00000458437
1e-06 0.754090298732 92116.7688466 354938516.29 1.00000418941
8.72378452928e-07 0.660325142957 92463.0565931 408392492.008 1.00000320031
7.26982044107e-07 0.552319421166 92807.2646176 491895355.445 1.00000223071
6.05818370089e-07 0.461471792507 93050.361337 591820574.642 1.00000155316
5.04848641741e-07 0.385265155403 93221.0267312 711487252.486 1.00000108056
4.20707201451e-07 0.321465371354 93340.3861392 854877881.639 1.00000075135
3.50589334542e-07 0.268126826375 93423.6670135 1026768752.8 1.00000052224
2.92157778785e-07 0.223577790056 93481.6883142 1232887720.06 1.00000036289
2.43464815654e-07 0.186395311003 93522.071376 1480104376.8 1.00000025212
2.02887346379e-07 0.155376076109 93550.1589715 1776658677.98 1.00000017513
1.69072788649e-07 0.129507089436 93569.6854347 2132435417.98 1.00000012165
1.40893990541e-07 0.107938226394 93583.255719 2559293618.62 1.00000008449
1.17411658784e-07 0.0899575845405 93592.6844734 3071461768.87 1.00000005868
9.78430489866e-08 0.0749699002249 93599.2346072 3686012072.11 1.00000004075
8.15358741555e-08 0.0624779537582 93603.7844636 4423429498.87 1.0000000283
6.79465617962e-08 0.052066719242 93606.944642 5308294607.13 1.00000001965
5.66221348302e-08 0.043389950058 93609.1394786 6370102887.21 1.00000001365
4.71851123585e-08 0.0361588805129 93610.6638001 7644247940.76 1.00000000948
3.93209269654e-08 0.030132741187 93611.722419 9173201265.12 1.00000000658
3.27674391378e-08 0.0251108148627 93612.4576012 11007927968.5 1.00000000457
2.73061992815e-08 0.0209257931798 93612.9681589 13209585606.3 1.00000000317
2.2755166068e-08 0.0174382270306 93613.3227198 15851562765.3 1.0000000022
1.896263839e-08 0.0145318940813 93613.5689461 19021925350.7 1.00000000153
1.58021986583e-08 0.012109933854 93613.7399382 22826352114.8 1.00000000106
1.31684988819e-08 0.0100916243458 93613.8586835 27391657282.9 1.00000000074
1.09737490683e-08 0.00840969436277 93613.9411459 32870017693.8 1.00000000051
9.14479089022e-09 0.00700808292262 93613.9984116 39444045361.5 1.00000000036
7.62065907518e-09 0.00584007158309 93614.0381795 47332874541.2 1.00000000025
6.35054922932e-09 0.00486672775495 93614.0657962 56799466205.6 1.00000000017
5.29212435777e-09 0.00405560729332 93614.0849745 68159373410.1 1.00000000012


==> data_epsilon=0.80/Jc0.517-0.80.dat <==
peclet sigma/nT eta/eta0 etaB*d T/T0
0.004632559041967957 25.903557917252975 679.3184869953549 560.8486742361155 6325.084311750273
0.004632559041967957 25.903557917252975 679.3184869953549 560.8486742361155 6325.084311750273
0.004630242762446973 25.90051272515571 679.5784163134249 561.3439451283698 137.60851751252375
0.00462792764106575 25.897338257151056 679.8350420493744 561.8368410036895 86.56546312417741
0.004625613677245218 25.894077416875664 680.0894859686861 562.3282855218304 65.96097786150023
0.004623300870406596 25.89091860354663 680.3466953358798 562.8223688699412 54.470863509725284
0.004620989219971393 25.88787120788078 680.6069210825945 563.3193023987252 46.999582237795195
0.00457477932777168 25.825832869140452 685.834240122334 573.3796041273013 16.12921447094504
0.004562172284737509 25.80859582537181 687.2704507053904 576.1681098417869 14.140558222032931
0.004529031534493963 25.76363482676753 691.093435016737 583.6125870076713 10.941376191980098
0.004483741219149024 25.70188434196232 696.401027047122 594.0350777662458 8.598431829388373
0.004438903806957534 25.64037483696397 701.7519259969189 604.6458919208854 7.220518745776167
0.004394514768887959 25.57878177888361 707.1375599719244 615.4406871371128 6.297282569286
0.0043505696211990795 25.517212762829658 712.5610659669296 626.425160728349 5.628894640510169
0.0043070639249870885 25.45588200603927 718.0287087368602 637.6079425751927 5.119380750165982
0.0042639932857372175 25.394754343477313 723.5398925434846 648.9917796894322 4.716046477066811
0.004221353352879845 25.333821811492136 729.0947683974802 660.5801241236436 4.387584873257292
0.0042102069407782845 25.317557213756047 730.5557013471183 663.6561427959429 4.310703768456605
0.004179139819351046 25.272881271371155 734.6878080992444 672.3712864065834 4.1139548074783
0.004137348421157536 25.212254408745714 740.3286594439815 684.377452952524 3.882161338202029
0.0040959749369459605 25.151854304688634 746.015232647306 696.6002593114719 3.682863703966565
0.004055015187576501 25.09196844731503 751.7565569392303 709.0518046067463 3.509555849598991
0.004014465035700736 25.032188379796374 757.5409528279952 721.724857061786 3.35708129436784
0.003974320385343728 24.97190706372672 763.350180828482 734.605482969972 3.2214987584029044
0.0039345771814902905 24.91205518176309 769.2127344522929 747.7245216178134 3.100378246782404
0.0038952314096753877 24.852466348892786 775.1240428178392 761.0815107310844 2.991381047568875
0.0038562790955786338 24.792936399409086 781.0781435332475 774.6744888900226 2.8926437382528603
0.0038177163046228474 24.733390570469428 787.0729375710022 788.5051865861349 2.8027079409268083
0.003779539141576619 24.674790047394055 793.1395304862074 802.6089080565374 2.7206501108115595
0.0031496159513138495 23.625848583029335 911.3071803159413 1106.6248488950016 1.9064380221688133
0.0026684141373371014 22.7158087245519 1034.212892511053 1482.3472142836902 1.5983451202429897
0.002624679959428208 22.627080997610754 1047.3387049906737 1526.1739108655415 1.5767123245020875
0.0021872332995235065 21.67533908402162 1203.9425625721694 2105.2510181350867 1.3980812285195094
0.0018226944162695888 20.7705389259997 1384.4232339972261 2905.014089717742 1.287493956946092
0.0015189120135579908 19.908091848185666 1592.326034333891 4009.5220463544442 1.2135598908906897
0.0012657600112983257 19.087646320242094 1832.0443607546804 5535.767496825294 1.1616913980516126
0.0010548000094152713 18.305754158679715 2108.397428144217 7644.966379505929 1.1240702874260986
0.0008790000078460595 17.561750907199297 2427.246654280574 10561.32140119873 1.0961454763591167
0.000732500006538383 16.85100695606767 2794.8158794535693 14592.805576488921 1.0750457760945762
0.0006104166721153191 16.172112054142065 3218.661699521326 20167.040588071664 1.0588999903924048
0.0005086805600960993 15.523052794951754 3707.3788747063636 27875.011624619714 1.0464234627214906
0.0004239004667467495 14.901951197211199 4270.849023595119 38533.951949264054 1.0367093237447753
0.0003675121831127622 14.432910537086281 4771.085025559632 49652.21675637231 1.0305980868878675
0.0003532503889556246 14.30556416498689 4919.911810537573 53268.1846408938 1.0290982988316508
0.00029437532412968716 13.731977790497501 5667.175563382211 73630.62573342025 1.0231074348057998
0.00024531277010807266 13.180010986715944 6527.25519909128 101766.22465755742 1.018375573034706
0.0002044273084233939 12.646991966202698 7515.94008358239 140616.93445019354 1.0146261987028247
0.00017035609035282825 12.131066903563584 8651.199169646274 194228.01560821684 1.0116484502520853
0.00014196340862735688 11.630323774387106 9952.916574894663 268143.4374053318 1.0092791439590791
0.0001183028405227974 11.143313774213949 11443.375903966591 369957.8262095609 1.0073915184067876
9.858570043566451e-05 10.668112679171738 13146.454569677144 510020.86752472754 1.0058859171711911
8.215475036305377e-05 10.202895168010206 15087.79314646367 702402.8547446175 1.0046840333786868
6.846229196921147e-05 9.746286292380356 17295.085260117656 966194.3645566629 1.003724223944213
5.705190997434289e-05 9.296692369329193 19796.720392710435 1327138.6218082625 1.0029575297718374
4.754325831195241e-05 8.852404081300584 22620.763786349722 1819749.2522076988 1.002345033744003
3.961938192662701e-05 8.412165964080469 25794.9751218873 2490122.108985355 1.0018558783651428
3.301615160552251e-05 7.974586523330155 29343.823484460874 3399252.91381976 1.0014654027730905
2.751345967126876e-05 7.5385195945231205 33287.090835670315 4627259.589766343 1.0011539442174957
2.2927883059390635e-05 7.102928486573627 37636.433429760684 6278237.351730618 1.0009057750847856
1.9106569216158864e-05 6.667111921712847 42392.59586824646 8485951.124360988 1.0007083246113062
1.592214101346572e-05 6.230586709065829 47540.358850607845 11419687.425454974 1.0005515148561868
1.3268450844554768e-05 5.793492891405072 53046.3169361085 15290730.818054784 1.0004272874136098
1.1057042370462307e-05 5.35641380651883 58853.20577706988 20357496.903711256 1.0003291692463436
9.214201975385256e-06 4.920630467981709 64878.08177910517 26929823.070772037 1.0002519664632081
7.67850164615438e-06 4.488251551995455 71012.64436668667 35371414.74238399 1.0001915072053569
6.398751371795317e-06 4.0621799771915965 77125.66162532443 46099572.079755895 1.0001444309582148
5.332292809829431e-06 3.6460992982675133 83071.00787540995 59583871.32771888 1.000108026080049
4.443577341524526e-06 3.2442806247861657 88699.39273229675 76345093.26769464 1.0000800980848454
3.702981117937105e-06 2.8612962284032886 93874.21147761308 96958978.5443495 1.0000588672530977
3.085817598280921e-06 2.5015775292873563 98486.95105980505 122067954.86511192 1.0000428879211207
2.571514665234101e-06 2.168939912663771 102469.23464700038 152404473.18577838 1.0000309870935034
2.1429288876950843e-06 1.866186248050496 105799.15585303842 188828555.22631022 1.0000222178638078
1.785774073079237e-06 1.5948349501703691 108498.61848197391 232375812.9086819 1.0000158226179652
1.488145060899364e-06 1.3550665523275605 110624.2490080614 284314032.5691605 1.0000112031324249
1.3506520473630848e-06 1.2401309504777962 111547.2948071334 315870296.6375121 1.000009305582726
1.2401208840828036e-06 1.1458635385309208 112254.52494385927 346204781.83149475 1.0000078945740403
1.033434070069003e-06 0.9652791979239775 113476.29537813933 419967420.68882537 1.0000055419962268
1e-06 0.9355610379239693 113659.85671022972 434710701.17891514 1.0000051975950903
8.611950583908358e-07 0.8107639572278517 114374.15059627047 507948380.15458584 1.0000038790516614
7.176625486590299e-07 0.6794720590429567 115023.42537177716 612998258.3599403 1.000002709073894
5.980521238825249e-07 0.5685089478803761 115487.03850776922 738562809.1626647 1.0000018888821471
4.983767699021041e-07 0.47510273029153466 115814.9735645743 888792023.6679794 1.0000013154475191
4.1531397491842014e-07 0.39670676240018554 116045.42833607196 1068672706.9611001 1.000000915322505
3.460949790986835e-07 0.3310484018051021 116206.70145882192 1284189462.6511564 1.0000006365237826
2.8841248258223624e-07 0.2761409036094833 116319.26946516489 1542520129.4785242 1.0000004424584867
2.4034373548519687e-07 0.23027260910524444 116397.71429228995 1852272471.930379 1.000000307470002
2.0028644623766408e-07 0.19198386646265653 116452.32139808417 2223769741.8326178 1.0000002136209811
1.6690537186472007e-07 0.1600387409699693 116490.30666775156 2669394128.768069 1.0000001483962808
1.3908780988726672e-07 0.13339585273203108 116516.7161309505 3203999167.0420933 1.00000010307633
1.1590650823938894e-07 0.11118072207075695 116535.07092556142 3845404668.8757544 1.000000071592058
9.658875686615745e-08 0.09266074139090504 116547.8245028711 4614990611.129559 1.0000000497221466
8.049063072179788e-08 0.07722315465482316 116556.6846261189 5538409738.7490225 1.0000000345318927
6.707552560149823e-08 0.06435602688900581 116562.83916533906 6646442619.884384 1.000000023981747
5.589627133458186e-08 0.05363198922051368 116567.11395953318 7976023643.6788 1.0000000166546017
4.658022611215155e-08 0.04469446270197319 116570.08295672042 9571472154.29395 1.0000000115659902
3.881685509345963e-08 0.03724604441335856 116572.144948503 11485969755.260494 1.0000000080320797
3.234737924454969e-08 0.031038751635056917 116573.5769780072 13783333025.46767 1.0000000055779015
2.6956149370458076e-08 0.025865847026538727 116574.57148671983 16540140736.068699 1.000000003873576
2.2463457808715063e-08 0.021555000225088643 116575.26213888412 19848286474.800224 1.0000000026899991
1.871954817392922e-08 0.017962574091326455 116575.74176862618 23818041764.77239 1.0000000018680626
1.559962347827435e-08 0.01496885451177792 116576.07484974642 28581731781.440907 1.0000000012972694
1.2999686231895293e-08 0.012474070177317099 116576.30615844805 34298146191.520847 1.0000000009008834
1.0833071859912745e-08 0.010395072804599606 116576.46679063306 41157832141.72141 1.0000000006256144
9.02755988326062e-09 0.008662568959604303 116576.57834131278 49389445830.2129 1.000000000434455
7.522966569383852e-09 0.0072188122632889365 116576.65580732847 59267374379.84666 1.0000000003017049
6.269138807819877e-09 0.006015679662094598 116576.70960330033 71120882075.55318 1.0000000002095175
5.2242823398498975e-09 0.00501306799157483 116576.74696167602 85345085840.4901 1.0000000001454983
4.353568616541582e-09 0.0041775575893319445 116576.77290502231 102414125800.13623 1.0000000001010405
3.627973847117985e-09 0.0034812985291232446 116576.79092124883 122896969953.13481 1.000000000070167
3.0233115392649878e-09 0.002901082418953173 116576.80343252468 147476379771.2473 1.0000000000487272
2.519426282720823e-09 0.0024175688626407116 116576.8121209138 176971668915.07278 1.0000000000338383
2.0995219022673525e-09 0.002014640823137981 116576.81815451977 212366013689.40506 1.0000000000234988
1.7496015852227938e-09 0.0016788674129568312 116576.82234452353 254839225586.71674 1.0000000000163187
1.458001321018995e-09 0.0013990562123840887 116576.8252542494 305807078336.9215 1.0000000000113325
1.2150011008491625e-09 0.00116588019719511 116576.82727489233 366968500365.0237 1.0000000000078697
1.0125009173743022e-09 0.000971566842690584 116576.82867811668 440362205738.6269 1.0000000000054652
8.437507644785853e-10 0.0008096390423432302 116576.82965257816 528434651303.51825 1.0000000000037952
7.031256370654877e-10 0.0006746992058692105 116576.83032928762 634121585245.1942 1.0000000000026357
5.859380308879065e-10 0.0005622493404908441 116576.83079922436 760945905361.7072 1.0000000000018303
4.882816924065888e-10 0.00046854111838733704 116576.83112556941 913135088990.2781 1.000000000001271
4.06901410338824e-10 0.00039045093274849577 116576.83135219826 1095762108918.5277 1.0000000000008826
3.390845086156867e-10 0.00032537577772967676 116576.83150957923 1314914532477.3933 1.000000000000613
2.8257042384640556e-10 0.00027114648169560094 116576.83161887169 1577897440452.1733 1.0000000000004257
2.3547535320533797e-10 0.00022595540156010948 116576.83169476925 1893476929775.36 1.0000000000002958
1.9622946100444832e-10 0.0001882961680518901 116576.8317474758 2272172316757.7227 1.0000000000002054
1.6352455083704027e-10 0.000156913473425841 116576.83178407724 2726606780965.336 1.0000000000001426
1.362704590308669e-10 0.00013076122788337804 116576.83180949512 3271928137871.7993 1.000000000000099
1.1355871585905574e-10 0.00010896768991931467 116576.8318271469 3926313766040.672 1.0000000000000688
9.463226321587979e-11 9.080640827564322e-05 116576.83183940416 4711576519744.196 1.0000000000000477
7.886021934656649e-11 7.567200690189499e-05 116576.83184791669 5653891824105.889 1.0000000000000333
6.571684945547208e-11 6.306000575477687e-05 116576.83185382819 6784670189271.109 1.000000000000023
5.47640412128934e-11 5.2550004797497824e-05 116576.83185793318 8141604227412.018 1.000000000000016
4.56367010107445e-11 4.3791670665652376e-05 116576.83186078387 9769925073133.33 1.000000000000011
3.803058417562042e-11 3.649305888866346e-05 116576.83186276382 11723910087959.115 1.0000000000000078
3.1692153479683683e-11 3.04108824075782e-05 116576.83186413872 14068692105716.863 1.0000000000000053
2.6410127899736403e-11 2.534240200652272e-05 116576.83186509345 16882430526998.498 1.0000000000000038
2.2008439916447004e-11 2.111866833888899e-05 116576.83186575618 20258916632513.363 1.0000000000000027
1.834036659703917e-11 1.759889028247702e-05 116576.83186621671 24310699959112.074 1.0000000000000018
1.5283638830865978e-11 1.4665741902104395e-05 116576.83186653635 29172839951014.473 1.0000000000000013
1.2736365692388315e-11 1.2221451585110267e-05 116576.83186675832 35007407941284.023 1.0000000000000009
1.0613638076990263e-11 1.0184542987605346e-05 116576.8318669124 42008889529596.34 1.0000000000000007
8.844698397491887e-12 8.48711915634559e-06 116576.83186701949 50410667435561.93 1.0000000000000004
7.370581997909906e-12 7.072599296959163e-06 116576.83186709374 60492800922712.84 1.0000000000000004
6.142151664924922e-12 5.8938327474685936e-06 116576.83186714565 72591361107287.72 1.0000000000000002
5.118459720770769e-12 4.911527289558666e-06 116576.83186718136 87109633328771.92 1.0000000000000002


==> data_epsilon=0.80/Jc0.519-0.80.dat <==
peclet sigma/nT eta/eta0 etaB*d T/T0
0.004513836241103262 26.58496367874038 707.7006867418941 590.8055928519876 7850.403747360657
0.004513813658926634 26.584931989883692 707.703383728267 590.8108001161805 3535.356311721611
0.00451157932298271 26.581786687563383 707.9700992163843 591.3261679640271 137.82812392724753
0.004509323533321219 26.57865638331666 708.2408482014548 591.8482329302248 86.85842560465711
0.004507068871554558 26.57546581176486 708.5100841564315 592.369407232505 66.248373835678
0.004504815337118781 26.57232124330896 708.7806393148502 592.8920583678688 54.702478730434464
0.004502562929450222 26.56909892047924 709.0492128289828 593.4134257088282 47.12333362216482
0.00445753730015572 26.506456370555046 714.52269886601 604.0346105502524 16.164320016232963
0.004427797923324358 26.465008868786736 718.1970161806291 611.2186315592694 12.193559790879117
0.0044129619271541624 26.44404205175818 720.0406302693365 614.8477707818607 10.968377941305153
0.004368832307882621 26.38211184427846 725.6104469336876 625.8625015163066 8.620694188562663
0.004325143984803795 26.31981512652423 731.2091368321433 637.0621745521852 7.237561259137026
0.004281892544955757 26.258254640634902 736.8675576237744 648.476812494768 6.31319433105126
0.0042390736195062 26.196357668614354 742.5561464208618 660.0838668564544 5.643087526776293
0.004196682883311138 26.134930160589185 748.297915048093 671.9069937141752 5.132568572058622
0.004154716054478026 26.07386408929328 754.0903689212888 683.9475936818106 4.728549050167416
0.004113168893933246 26.012430560006766 759.9127582107847 696.1903083338285 4.398936075639906
0.004072037204993914 25.95110846192834 765.7791195519293 708.6512587987442 4.124472612528028
0.004041003593455891 25.90501550725646 770.2894767430707 718.2994074391984 3.9444917238855006
0.004031316832943975 25.889987821857737 771.6924638147575 721.3368301791669 3.891902533269806
0.003991003664614535 25.8294018192656 777.6632335154949 734.2605921853617 3.692129211359834
0.00395109362796839 25.769431581811098 783.6946152534963 747.4296492578128 3.51844496357088
0.0039115826916887066 25.70877899194284 789.7475366205172 760.8105813821405 3.3652706760177975
0.0038724668647718194 25.648696940638676 795.8604819464897 774.4439835399963 3.2295302285414125
0.003833742196124101 25.589174880795248 802.0338945021091 788.3346165606005 3.108292088894687
0.00379540477416286 25.528613941000405 808.2179302882648 802.437398847899 2.998739209793522
0.0037574507264212316 25.469340400304525 814.4862340940338 816.8291621502332 2.8998853756717287
0.0037198762191570194 25.409214294458206 820.7711678461013 831.4466413786952 2.809601236396546
0.003682677456965449 25.34995643183812 827.1282969761132 846.3499549359341 2.727206958224424
0.003068897880804541 24.297140399286032 951.3319242447512 1168.1279445869275 1.91071815461296
0.002557414900670451 23.293938721006025 1094.46299519322 1612.6520425767937 1.579901305918355
0.0025085509912377087 23.190387921153274 1110.8218785390068 1668.6385456209318 1.5559942875230437
0.0021311790838920426 22.339290102532136 1259.5307293768806 2227.048127535028 1.4006551570789274
0.0017759825699100356 21.432503961592644 1450.0853280413505 3076.7742994359537 1.2896448273113066
0.0014799854749250297 20.569146643786375 1670.006517872259 4252.080647712097 1.2153966364893463
0.0012333212291041915 19.74788992893525 1923.9945419228147 5878.525529423934 1.1632707427452829
0.0010277676909201596 18.967164775309985 2217.516198526715 8130.413242392677 1.125448710684991
0.0008564730757667997 18.22441393983298 2556.8143852164258 11249.319874036511 1.0973487715871666
0.0007137275631389998 17.51617582117201 2948.9415985442547 15569.493440128079 1.076101677822668
0.0005947729692824999 16.840664549821504 3402.258808893958 21555.44059584298 1.0598281969560932
0.0004956441410687499 16.196183162601837 3926.4678663293826 29851.959982432014 1.047241135216543
0.0004130367842239583 15.580416055713961 4532.623695789986 41352.49464561749 1.0374294053444795
0.000366448769108848 15.190506253125626 4981.020457446112 51220.73877392661 1.0321721820662402
0.00034419732018663195 14.990605354596676 5233.244565601624 57293.36448006999 1.029733127180677
0.00028683110015552665 14.424789916257872 6042.860977543169 79388.41737253402 1.0236673379406898
0.00023902591679627222 13.881527329116908 6978.3316326521135 110013.85726577094 1.0188690394635556
0.00019918826399689354 13.3585540128842 8058.515564557719 152451.63361598176 1.015061247569134
0.0001659902199974113 12.853829202740801 9304.849844785473 211235.86070286098 1.0120318387923393
0.00013832518333117607 12.365665912242578 10741.763818022277 292627.4916952106 1.009617008704493
0.0001152709861093134 11.89268528857929 12397.075978464858 405265.8735817605 1.0076892572085976
9.60591550910945e-05 11.4328347822464 14301.266838114674 561017.6536992174 1.006148182761384
8.004929590924542e-05 10.98441298975515 16488.40633685866 776179.101422588 1.0049149938444017
6.670774659103785e-05 10.546179451778633 18996.702938740993 1073106.2917116086 1.0039275937814014
5.558978882586488e-05 10.116497351007755 21867.266245909712 1482314.1299849458 1.003136552338762
4.632482402155407e-05 9.693694908545908 25144.03158923501 2045323.0627207018 1.0025025764335183
3.8604020017961726e-05 9.27639494931816 28873.939587380355 2818475.677144345 1.0019944392261626
3.217001668163477e-05 8.863195743342043 33105.366450124515 3877822.207402843 1.001587194021062
2.6808347234695642e-05 8.452681950861205 37886.44298144746 5325428.679641974 1.001260886779563
2.234028936224637e-05 8.043586596256949 43263.36470015296 7297469.33270543 1.000999558842975
1.8616907801871977e-05 7.6345731295517965 49276.12591937384 9974009.748619214 1.000790403224648
1.5514089834893316e-05 7.224692042073257 55956.737135578376 13591483.452356761 1.0006231768694687
1.292840819574443e-05 6.813040398767296 63322.09181530653 18456569.281180803 1.0004896426681558
1.0773673496453692e-05 6.398983407396813 71368.49179777958 24962236.25462794 1.0003831865575756
8.978061247044745e-06 5.982235081444278 80064.548037226 33604580.06126603 1.000298493962065
7.481717705870621e-06 5.563083948010021 89345.69690291125 45000061.05035419 1.0002312969863463
6.234764754892185e-06 5.142353397555581 99106.28399343275 59899321.19539465 1.000178158354589
5.1956372957434876e-06 4.721638032354073 109197.62923437654 79198173.15784696 1.0001363116593809
4.329697746452906e-06 4.3033283093252255 119428.02374316027 103941611.59681262 1.0001035251223243
3.608081455377422e-06 3.8906836363861106 129571.33389889235 135323548.09283262 1.0000779959561705
3.006734546147852e-06 3.487676368862459 139379.99227536496 174681184.67535722 1.0000582626707966
2.5056121217898765e-06 3.0988415652014107 148608.91931709586 223497059.994225 1.0000431384093096
2.088010101491564e-06 2.7288783080194414 157040.22852537522 283412566.6550482 1.000031656394129
1.7400084179096367e-06 2.3822033465199617 164507.9255452427 356267541.2664047 1.0000230287399754
1.4500070149246973e-06 2.0624997423373137 170916.1669402428 444174703.6076918 1.0000166150067036
1.342847003813898e-06 1.9366080455475223 173290.4151415168 486282664.4438191 1.0000144478626523
1.2083391791039145e-06 1.7723367671185697 176244.97140729893 549627757.3172113 1.0000118978655814
1.0069493159199287e-06 1.5129675619681446 180543.28927527615 675638702.5900679 1.0000084638764986
1e-06 1.5037260679517344 180687.48517839218 680877296.9354496 1.0000083541209492
8.39124429933274e-07 1.2843381839096906 183912.97692853425 825898712.404736 1.000005987375624
6.992703582777283e-07 1.0852612869330935 186486.9890429345 1004949406.2008159 1.000004216083602
5.827252985647736e-07 0.9137056274839503 188409.05510148016 1218368545.8302782 1.0000029580075183
4.856044154706447e-07 0.7671109291585171 189816.90510380053 1472967081.2525904 1.0000020695189888
4.046703462255373e-07 0.6426778508965275 190832.04162364194 1777013371.108139 1.0000014448507675
3.372252885212811e-07 0.5375942860394451 191555.1594510365 2140496386.789621 1.0000010071700913
2.8102107376773424e-07 0.44918931924828503 192065.7281673438 2575441966.772412 1.0000007012876415
2.3418422813977855e-07 0.37502284990779144 192424.08577516262 3096296693.7529616 1.0000004879138344
1.9515352344981546e-07 0.31292602518106843 192674.67353158188 3720394682.7498803 1.000000339270235
1.6262793620817955e-07 0.2610083047393577 192849.50125418906 4468524560.407972 1.0000002358180802
1.3552328017348296e-07 0.21764428838888963 192971.2964889787 5365616019.996045 1.0000001638659661
1.129360668112358e-07 0.18144991145570225 193056.06365659917 6441567591.203203 1.0000001138457901
9.411338900936317e-08 0.15125443648351308 193115.02034146496 7732241709.551335 1.000000079083717
7.842782417446931e-08 0.12607211510243702 193156.00630453517 9280659323.69696 1.000000054930902
6.535652014539109e-08 0.10507558855192937 193184.48995606857 11138433469.644585 1.0000000381520842
5.446376678782591e-08 0.087571960739998 193204.28049735134 13367489438.886177 1.0000000264972166
4.538647232318826e-08 0.07298182694922072 193218.02886616584 16042128799.35412 1.0000000184021542
3.782206026932355e-08 0.06082119508223803 193227.57872725555 19251506023.8632 1.0000000127799054
3.1518383557769625e-08 0.05068606909571936 193234.21172488751 23102600253.284042 1.0000000088752388
2.626531963147469e-08 0.042239397898057605 193238.8185278551 27723781237.38398 1.0000000061635073
2.1887766359562242e-08 0.035200081043037575 193242.01796410905 33269088308.78816 1.0000000042802843
1.8239805299635202e-08 0.02933373815421145 193244.23992387846 39923365017.14382 1.0000000029724538
1.5199837749696002e-08 0.024444976991135247 193245.78301373127 47908420574.833275 1.0000000020642206
1.2666531458080002e-08 0.020370927123067952 193246.854633923 57490423493.946915 1.0000000014334944
1.0555442881733336e-08 0.016975837976391094 193247.59882908757 68988773868.02661 1.0000000009954861
8.796202401444447e-09 0.014146569479583789 193248.11563826675 82786750040.69806 1.0000000006913117
7.330168667870373e-09 0.011788829793719164 193248.47453689633 99344284549.78996 1.0000000004800784
6.1084738898919775e-09 0.009824037498358964 193248.72377368002 119213295211.54353 1.0000000003333882
5.0903949082433145e-09 0.008186705247658466 193248.896855562 143056082380.9276 1.00000000023152
4.241995756869429e-09 0.006822258616325567 193249.01705169145 171667405630.01172 1.0000000001607778
3.534996464057858e-09 0.005685217969210046 193249.10052140857 206000975733.6244 1.0000000001116514
2.945830386714882e-09 0.004737683062078453 193249.15848657716 247201245028.46954 1.0000000000775358
2.454858655595735e-09 0.003948070040778102 193249.19874020913 296641555824.32916 1.0000000000538443
2.045715546329779e-09 0.003290058843229411 193249.2266941394 355969918481.0351 1.0000000000373919
1.704762955274816e-09 0.0027417159781047257 193249.2461066027 427163945087.13477 1.0000000000259666
1.4206357960623466e-09 0.0022847634744701533 193249.25958748348 512596769862.81494 1.0000000000180325
1.1838631633852889e-09 0.0019039696542939542 193249.26894920913 615116153633.9313 1.0000000000125224
9.865526361544074e-10 0.001586641431955326 193249.27545040866 738139409192.8497 1.0000000000086962
8.221271967953395e-10 0.0013222012241855925 193249.27996513087 885767311724.8649 1.0000000000060392
6.851059973294497e-10 0.0011018343713638569 193249.28310035504 1062920791314.3773 1.0000000000041938
5.709216644412081e-10 0.000918195319814707 193249.2852775936 1275504963947.7 1.0000000000029123
4.757680537010068e-10 0.000765162772498847 193249.2867895653 1530605968712.6162 1.0000000000020226
3.964733780841723e-10 0.0006376356472135035 193249.28783954625 1836727172434.625 1.0000000000014047
3.303944817368103e-10 0.0005313630413494826 193249.28856869892 2204072615237.7793 1.0000000000009754
2.7532873478067525e-10 0.00044280253561814273 193249.28907505475 2644887145215.524 1.0000000000006775
2.2944061231722938e-10 0.0003690021136865555 193249.28942669136 3173864580033.796 1.0000000000004705
1.9120051026435782e-10 0.0003075017617940256 193249.28967088327 3808637500853.1904 1.0000000000003266
1.593337585536315e-10 0.00025625146838655115 193249.28984046145 4570365005034.37 1.000000000000227
1.3277813212802627e-10 0.0002135428904522544 193249.28995822335 5484438009383.34 1.0000000000001577
1.1064844344002189e-10 0.00017795240878551837 193249.29004000314 6581325614045.11 1.0000000000001095
9.220703620001825e-11 0.00014829367403151146 193249.29009679385 7897590739175.021 1.000000000000076
7.683919683334854e-11 0.00012357806171814622 193249.29013623242 9477108888944.127 1.0000000000000528
6.403266402779045e-11 0.00010298171811304977 193249.29016361976 11372530668344.672 1.0000000000000366
5.3360553356492045e-11 8.581809843598779e-05 193249.2901826396 13647036803356.762 1.0000000000000255
4.4467127797076704e-11 7.151508203487748e-05 193249.29019584705 16376444165147.348 1.0000000000000178
3.705593983089725e-11 5.9595901698559767e-05 193249.29020501903 19651732999109.527 1.0000000000000124
3.0879949859081043e-11 4.966325141710338e-05 193249.29021138855 23582079599708.7 1.0000000000000087
2.5733291549234205e-11 4.138604284853352e-05 193249.29021581222 28298495520298.223 1.000000000000006
2.1444409624361838e-11 3.448836904099272e-05 193249.29021888354 33958194624897.562 1.0000000000000042
1.7870341353634865e-11 2.8740307534477867e-05 193249.2902210168 40749833550326.91 1.0000000000000029
1.4891951128029055e-11 2.3950256278915132e-05 193249.29022249806 48899800260767.09 1.000000000000002
1.2409959273357546e-11 1.9958546899202175e-05 193249.29022352662 58679760313232.836 1.0000000000000016
1.0341632727797956e-11 1.6632122416063285e-05 193249.29022424086 70415712376139.67 1.000000000000001
8.618027273164964e-12 1.3860102013421634e-05 193249.29022473667 84498854851584.39 1.0000000000000007
7.181689394304137e-12 1.1550085011205311e-05 193249.29022508167 101398625822082.28 1.0000000000000004
5.9847411619201146e-12 9.625070842683013e-06 193249.2902253209 121678350986649.36 1.0000000000000004
4.987284301600096e-12 8.02089236890942e-06 193249.2902254874 146014021184105.0 1.0000000000000002


==> data_epsilon=0.80/Jc0.52-0.80.dat <==
peclet sigma/nT eta/eta0 etaB*d T/T0
0.00445532152927 26.9341915033 722.418652121 606.484081975 3950.53723882
0.00445527689236 26.9341276324 722.424176815 606.4947964 2427.15061211
0.00445309386851 26.9310761575 722.696441722 607.020801983 138.791649496
0.00445086732157 26.9279905203 722.975126094 607.558659139 87.3114875571
0.00444864188791 26.9250187016 723.256965816 608.099555465 66.7110778014
0.00444641756697 26.9220389067 723.53869223 608.640745602 55.1028175815
0.00444419435819 26.9190435537 723.82010118 609.182057838 47.5015473349
0.0043997524146 26.8566514867 729.436823169 620.110311044 16.2176430426
0.00436088965264 26.8009559882 734.411123883 629.90297064 11.3845156976
0.00435575489046 26.7936731959 735.077079743 631.21739131 10.9908411867
0.00431219734155 26.7316322406 740.782831454 642.542396298 8.63655120127
0.00426907536814 26.6689877463 746.511956546 654.052264353 7.24927255691
0.00422638461446 26.6073238823 752.308966002 665.789173413 6.32309425039
0.00418412076831 26.5452588901 758.135463583 677.722818958 5.65162667755
0.00414227956063 26.4832883108 764.005633471 689.869052001 5.13959969039
0.00410085676502 26.4218211621 769.931709751 702.242506492 4.7346641264
0.00405984819737 26.360487851 775.903492358 714.837651248 4.40482149803
0.0040192497154 26.2998990929 781.939497383 727.675358869 4.13062259005
0.00395758865529 26.2056759043 791.277417584 747.838167803 3.78613672136
0.00334937476283 25.2171231373 899.696132909 1004.7120657 2.25072386496
0.00279114563569 24.184818654 1035.43870725 1387.55883157 1.73526753956
0.00243359297409 23.4412584807 1151.05755356 1769.12534309 1.53735498601
0.00232595469641 23.2019004889 1192.0277522 1916.87866038 1.48917221213
0.00193829558034 22.2681400945 1372.86551997 2649.21679612 1.34608047327
0.00161524631695 21.380171143 1581.74502129 3662.74955555 1.2538898895
0.00134603859746 20.5363033701 1823.17692749 5066.18226651 1.19071148809
0.00112169883122 19.7335500182 2102.29187457 7010.13290814 1.14560840928
0.000934749026014 18.9711769221 2425.28796234 9704.6035304 1.11249475445
0.000778957521678 18.2450546417 2798.95200448 13439.7497992 1.08766936143
0.000649131268065 17.5540391547 3231.53297441 18620.2526837 1.06877745966
0.000540942723388 16.8945544544 3732.15367652 25805.8246886 1.05422893937
0.000450785602823 16.2661932143 4312.01187139 35778.2766905 1.0429301622
0.000375654669019 15.6656305995 4983.37017602 49618.5267556 1.03409079176
0.00036592708667 15.5813966927 5088.33721035 52010.4767125 1.03298544663
0.000313045557516 15.0906746069 5760.56614851 68828.313885 1.02713707181
0.00026087129793 14.5394636154 6660.18272362 95492.5197034 1.02164291316
0.000217392748275 14.0107396686 7701.58421966 132508.73978 1.01728747594
0.000181160623563 13.5017447674 8906.15287112 183880.572035 1.01382388397
0.000150967186302 13.0110263612 10298.9524787 255164.352181 1.01106348384
0.000125805988585 12.5368598888 11908.3479483 354046.013442 1.00885939624
0.000104838323821 12.0778253452 13766.791488 491159.075838 1.00709699176
8.73652698507e-05 11.6318504601 15910.1416349 681153.08948 1.00568580948
7.28043915423e-05 11.1975557376 18379.3316493 944238.372434 1.00455485872
6.06703262852e-05 10.7735495391 21220.0567329 1308216.78708 1.00364786742
5.05586052377e-05 10.3583471587 24482.7070487 1811231.06827 1.0029200868
4.21321710314e-05 9.95020375743 28221.6365143 2505404.55762 1.00233582202
3.51101425262e-05 9.54787502465 32496.6199686 3461904.68729 1.00186671997
2.92584521052e-05 9.15009021595 37371.2898828 4777451.08532 1.00149008996
2.4382043421e-05 8.75529862894 42910.6330561 6582704.0311 1.00118771685
2.03183695175e-05 8.36217098742 49180.6481082 9053466.54188 1.00094503558
1.69319745979e-05 7.96940973457 56244.8296802 12424659.7778 1.00075035786
1.41099788316e-05 7.57595607815 64161.5939154 17008197.4766 1.00059431109
1.1758315693e-05 7.18057621438 72975.6947469 23213607.1099 1.00046933899
9.79859641081e-06 6.78243137675 82715.251871 31574118.4612 1.0003693833
8.16549700901e-06 6.38083960793 93381.1595282 42774618.6048 1.00028956437
6.80458084084e-06 5.97556386359 104940.123878 57683247.4289 1.0002259594
5.67048403404e-06 5.56675218247 117312.911777 77381151.8408 1.00017540611
4.7254033617e-06 5.15516789421 130367.094467 103190236.564 1.00013535761
3.93783613475e-06 4.74229404627 143911.300336 136693154.235 1.00010375999
3.28153011229e-06 4.33046884283 157696.691809 179744535.687 1.00007895537
2.73460842691e-06 3.92286968366 171424.460666 234469928.831 1.00005960173
2.27884035576e-06 3.52341796628 184762.708917 303256366.394 1.00004460975
1.8990336298e-06 3.13666213172 197378.181514 388755006.779 1.00003309374
1.58252802483e-06 2.76737012675 208968.053399 493898827.474 1.00002433097
1.33902632759e-06 2.44819253806 218484.439612 610296534.181 1.0000182126
1.31877335403e-06 2.42010839772 219294.99173 621968023.481 1.00001773136
1.09897779502e-06 2.09876068428 228211.781259 776709560.43 1.00001281405
1e-06 1.94357256463 232254.86414 868709009.903 1.00001079777
9.15814829185e-07 1.80614849755 235673.005845 962524243.567 1.00000918954
7.63179024321e-07 1.54379230098 241727.746616 1184703266.08 1.00000654555
6.35982520267e-07 1.31189745127 246501.046405 1449716545.29 1.00000463527
5.29985433556e-07 1.10949966947 250165.434115 1765520954.26 1.00000326678
4.41654527963e-07 0.934738022234 252913.07376 2141894620.61 1.00000229351
3.68045439969e-07 0.785167555997 254932.357876 2590794874.32 1.00000160543
3.06704533308e-07 0.65805282951 256392.090813 3126755600.08 1.00000112127
2.5558711109e-07 0.550605424414 257433.816218 3767351593.23 1.00000078182
2.12989259242e-07 0.460150441847 258170.25193 4533754535.67 1.00000054448
1.77491049368e-07 0.384227039626 258687.548934 5451406610.34 1.00000037887
1.47909207807e-07 0.320637145417 259049.453653 6550839775.01 1.00000026347
1.23257673172e-07 0.26745813308 259302.021266 7868672042.52 1.00000018315
1.02714727643e-07 0.223033048104 259478.010335 9448815040.95 1.00000012727
8.55956063696e-08 0.185948620151 259600.512432 11343931102.3 1.00000008842
7.13296719746e-08 0.155008045891 259685.722508 13617185498.4 1.00000006143
5.94413933122e-08 0.129202839344 259744.963501 16344350314.4 1.00000004267
4.95344944268e-08 0.107686099383 259786.135621 19616329264.7 1.00000002963
4.12787453557e-08 0.0897482980839 259814.743088 23542187281.4 1.00000002058
3.43989544631e-08 0.074795969298 259834.616973 28252785699.1 1.00000001429
2.86657953859e-08 0.0623332859964 259848.421944 33905144118.1 1.00000000993
2.38881628216e-08 0.0519463217747 259858.010497 40687674284.3 1.00000000689
1.99068023513e-08 0.0432897108671 259864.670066 48826460420.2 1.00000000479
1.65890019594e-08 0.0360754011201 259869.295178 58592795329.5 1.00000000332
1.38241682995e-08 0.0300632058547 259872.50726 70312223470.0 1.00000000231
1.15201402496e-08 0.0250528865941 259874.737968 84375392423.9 1.0000000016
9.60011687467e-09 0.0208775299482 259876.287117 1.01251074477e+11 1.00000000111
8.00009739556e-09 0.0173980136464 259877.362937 1.21501792355e+11 1.00000000077
6.66674782963e-09 0.0144983863859 259878.110045 1.45802569986e+11 1.00000000054
5.55562319136e-09 0.0120820127758 259878.628875 1.74963433286e+11 1.00000000037


==> data_epsilon=0.80/Jc0.522-0.80.dat <==
peclet sigma/nT eta/eta0 etaB*d T/T0
0.004339563372005161 27.65255225766848 753.091395344029 639.4968935956718 119091.77791862517
0.004339541576273645 27.65251829529039 753.094252873948 639.5025320445403 2954.6653466801636
0.004339493535357792 27.65244342029885 753.1005509166118 639.5149598858329 1357.0049764716737
0.004337393590319159 27.649242206591943 753.3779381681692 640.0602451092989 137.58918883019427
0.004335224893524 27.646038422877105 753.6674762056743 640.626546189927 86.87142202964327
0.004333057281077238 27.6428818896218 753.9584041473214 641.1944357062163 66.39482856554754
0.0043308907524367 27.639685288025312 754.248341148048 641.7618899243837 54.83284562993328
0.004328725307060482 27.63654215182721 754.5398392783661 642.3310803932632 47.29001576160718
0.004285438053989878 27.57436670870064 760.4467774339108 653.8985746019987 16.250816302708788
0.004242583673449978 27.511222257870262 766.3690684095723 665.647553308589 11.017597089189577
0.004227496875694502 27.4893018308636 768.4912255087219 669.8728967635263 10.009974998284997
0.0042001578367154785 27.44862459102794 772.3487983303328 677.6175614448282 8.65668182866307
0.004158156258348323 27.38661029081654 778.3877184924114 689.8139265414135 7.269692772142355
0.00411657469576484 27.324084531572048 784.4551503535926 702.2130677974715 6.339259918743356
0.004075408948807192 27.262116632278275 790.5819149218082 714.8459635298242 5.6667393242337605
0.00403465485931912 27.199725106611876 796.7400052830412 727.691033156067 5.153057741913032
0.003994308310725929 27.137664214147918 802.9516209217273 740.7720434615455 4.74665080741582
0.003954365227618669 27.07685769970621 809.2449215834234 754.1191906331912 4.416671616166916
0.003914821575342483 27.01498402686194 815.551217871422 767.6726285616728 4.140860825864338
0.003875673359589058 26.954221199412796 821.9362203776998 781.4977641800133 3.907755967423198
0.003836916625993167 26.893579656317286 828.3707375892377 795.5714236901919 3.7072214264485956
0.0037985474597332356 26.832278213523495 834.8308511474438 809.8744941925049 3.5322181631725416
0.0037933225231928614 26.823602586140925 835.7104542636457 811.8445020218393 3.509845937981936
0.0037605619851359033 26.77161937541565 841.3571483170351 824.4501968006266 3.3785302935632515
0.0037229563652845443 26.71062630794527 847.9195017496285 839.273414828197 3.2419569611161054
0.003685726801631699 26.65045194369747 854.5548359356877 854.3849390622083 3.1200805633666935
0.003648869533615382 26.59021153060056 861.2355644377001 869.7619589358485 3.0102823338293065
0.003612380838279228 26.530190769794586 867.9712527990829 885.41851705274 2.910865186370216
0.0035762570298964354 26.469761236446097 874.7416348236052 901.3383756407753 2.8202022975944008
0.003540494459597471 26.40993464350988 881.5803593172163 917.5606396804035 2.7373884946604625
0.0029504120496645593 25.350525776837237 1015.4599437624843 1268.2851640980323 1.9171670587717669
0.0024586767080537995 24.343183541583258 1170.1308923251852 1753.758572049726 1.5847963359375177
0.002292666258675189 23.969622661195675 1235.6027221379225 1985.979702636157 1.5042105729390802
0.0020488972567114998 23.385023479131398 1348.8887356383161 2426.010831830524 1.4045964921381808
0.0017074143805929165 22.476430182165675 1555.775397042815 3357.722129692392 1.292937820212723
0.0014228453171607639 21.612663902540817 1795.1845818011589 4649.306841067456 1.2182043361114383
0.0011857044309673032 20.79225698430198 2072.448227245783 6440.862617719964 1.1656931373000805
0.0009880870258060861 20.013726245258468 2393.818709082914 8927.561461405192 1.1275548138189126
0.0008234058548384052 19.274430321964825 2766.470851827437 12380.806516632478 1.0991884064869977
0.000686171545698671 18.571398798725127 3198.6771653087435 17178.074975934684 1.0777156270371095
0.0005718096214155591 17.902310174966217 3700.1226272866306 23845.226245786682 1.0612460705418871
0.0004765080178462993 17.266392547925896 4282.426288035047 33117.41820642846 1.048490211712421
0.0003970900148719161 16.65988002418231 4958.398204352546 46013.91900465654 1.0385282141736492
0.00036490128132390525 16.38818021043636 5307.791336489988 53601.28996257272 1.0346663195099033
0.00033090834572659675 16.081456907573457 5743.493970290971 63959.52615198504 1.030701240366023
0.000275756954772164 15.528684044959457 6655.285303418645 88935.87700060457 1.024520316301729
0.00022979746231013666 15.000648290744344 7714.775610510156 123712.86341659674 1.019621071211967
0.00019149788525844722 14.494280084437728 8945.22287197293 172132.9341919603 1.0157236023254081
0.00015958157104870602 14.008531903261 10374.528924829217 239564.48668736365 1.0126155160902643
0.00013298464254058836 13.541126283857906 12034.049587218758 333462.5716141381 1.0101310303345588
0.0001108205354504903 13.091445766367798 13961.300194828755 464239.8420218443 1.008142092796964
9.235044620874192e-05 12.657019444742417 16197.610365736815 646321.7011928118 1.0065469575911332
7.69587051739516e-05 12.236756359484213 18791.74279695462 899800.222279491 1.0052662602725955
6.413225431162634e-05 11.828970245516151 21798.6165493227 1252533.1085083594 1.0042368758847942
5.344354525968862e-05 11.432852737685257 25282.37380475046 1743248.807399293 1.003408981012722
4.4536287716407186e-05 11.04631995729421 29313.12386172457 2425408.4022836946 1.002742494293014
3.711357309700599e-05 10.6683805064213 33972.24346907332 3373092.481429041 1.0022057422328388
3.0927977580838325e-05 10.297739811834656 39350.37643528921 4688502.565905947 1.0017733018892832
2.5773314650698605e-05 9.933238457824284 45549.02489429727 6512467.918347335 1.001424825003353
2.1477762208915505e-05 9.573300425759891 52678.22790301175 9038136.908789152 1.0011439283688326
1.7898135174096255e-05 9.216689274800252 60859.118991741016 12530103.72197879 1.0009175042005616
1.4915112645080213e-05 8.8622911003631 70222.7725208585 17349550.33017853 1.0007350195722342
1.2429260537566845e-05 8.50887701464692 80906.87993532927 23987056.08062561 1.0005879821313541
1.0357717114639037e-05 8.154985729539337 93050.27445926123 33104756.78047644 1.0004695367370555
8.631430928865865e-06 7.7994819829153155 106792.67332446887 45592714.22105788 1.000374178769246
7.192859107388221e-06 7.441198872881986 122264.35377859171 62637597.517346814 1.0002974633176194
5.994049256156851e-06 7.079061414875149 139577.00376527483 85808508.34439036 1.0002358041676582
4.995041046797376e-06 6.712065347799006 158809.1836616511 117158375.3236024 1.0001863047213888
4.16253420566448e-06 6.339503208347432 179993.1217299385 159343694.5528122 1.0001466290869128
3.4687785047204003e-06 5.960974883611989 203094.99516157244 215754290.36306995 1.000114890395006
2.890648753933667e-06 5.5764592746078545 227993.10344530703 290645213.7969191 1.0000895632762252
2.4088739616113895e-06 5.186526037417916 254460.85606798355 389263510.85475415 1.0000694153977605
2.0073949680094914e-06 4.7924133459295994 282149.9232061669 517945296.8528346 1.0000534494954783
1.6728291400079095e-06 4.396205404088779 310588.1553098586 684179555.9167019 1.0000408582005602
1.3940242833399247e-06 4.0008972694554625 339191.9680591872 896627406.2024949 1.00003098646654
1.3315294511182785e-06 3.9020231430033268 346335.94101121306 958481146.5956663 1.0000288658122525
1.1616869027832706e-06 3.6102693225084725 367289.9175115365 1165082562.350883 1.0000233006930093
1e-06 3.295839947260067 389515.381343667 1435361854.8816931 1.0000183106410196
9.680724189860588e-07 3.2288437448522407 394182.8091253058 1500467599.226015 1.0000173656801432
8.067270158217157e-07 2.861513688618405 419206.22734194394 1914863906.6715126 1.0000128249855904
6.722725131847631e-07 2.5131502979713143 441805.99632126914 2421715044.0846944 1.0000093863427215
5.602270943206359e-07 2.188084211518061 461592.15828114864 3036205076.206658 1.0000068101916393
4.668559119338633e-07 1.8897262983183882 478381.6834890024 3775969421.618091 1.000004901307219
3.890465932782194e-07 1.6202381861283668 492193.3542373756 4661985487.995876 1.0000035019494773
3.2420549439851617e-07 1.3804506285988727 503221.2901038307 5719728634.734514 1.0000024863948307
2.701712453320968e-07 1.1699511496403934 511784.4692306552 6980471631.95419 1.0000017560436272
2.25142704443414e-07 0.9873112137785045 518268.3523130856 8482690074.2015 1.0000012349236662
1.8761892036951167e-07 0.8303842117696038 523071.3694502992 10273563401.505058 1.0000008655330992
1.563491003079264e-07 0.6966086035130394 526564.9481951252 12410616285.83025 1.000000605078949
1.30290916923272e-07 0.5832682641002851 529069.4746880109 14963574604.967154 1.0000004221922059
1.0857576410272667e-07 0.4876886202223647 530845.6050021006 18016570286.203716 1.0000002941732449
9.04798034189389e-08 0.40736429401206375 532095.7745845817 21670800318.87733 1.0000002047680594
7.539983618244908e-08 0.3400289575577839 532971.5172755093 26047760297.76347 1.000000142434068
6.283319681870757e-08 0.28368265465901943 533583.1723190862 31293184241.895935 1.0000000990260571
5.236099734892298e-08 0.23659113797019826 534009.5964307444 37581831410.653046 1.0000000688230501
4.3634164457435814e-08 0.1972689100089204 534306.5269103992 45123274076.35802 1.0000000478203588
3.636180371452985e-08 0.16445432025017062 534513.1172528248 54168865261.6868 1.000000033221422
3.030150309544154e-08 0.13708209860788748 534656.7708406679 65020108160.71576 1.000000023076632
2.525125257953462e-08 0.11425641626095998 534756.621203905 78038701267.73024 1.0000000160284317
2.1042710482945515e-08 0.09522603415427539 534826.0056609632 93658592109.49298 1.0000000111322995
1.7535592069121265e-08 0.0793621808779048 534874.2105215609 112400440478.69095 1.0000000077314601
1.4612993390934388e-08 0.06613929112701365 534907.6963564067 134888972778.7203 1.0000000053694058
1.2177494492445324e-08 0.055118472510339786 534930.9553482241 161873805666.2039 1.000000003728916
1.014791207703777e-08 0.045933447534528056 534947.1098091099 194254432941.31418 1.0000000025896034
8.456593397531475e-09 0.03827867575296005 534958.3293343737 233110208482.09894 1.0000000017983735
7.0471611646095625e-09 0.031899361081551246 534966.1212258942 279736324595.5876 1.0000000012488885
5.872634303841303e-09 0.026583069792332697 534971.532529136 335686985030.09216 1.0000000008672925
4.893861919867752e-09 0.02215271377385952 534975.2905076045 402827211729.3974 1.0000000006022907
4.07821826655646e-09 0.018460684867852767 534977.9002770858 483395012209.22906 1.0000000004182594
3.3985152221303836e-09 0.015383956173322983 534979.7126470086 580075979795.2361 1.000000000290459
2.8320960184419865e-09 0.012819993638289008 534980.9712517053 696092813393.2487 1.0000000002017082
2.360080015368322e-09 0.010683345486051333 534981.8452897194 835312740781.9264 1.0000000001400753
1.9667333461402687e-09 0.008902798005876471 534982.4522639285 1002376426202.9751 1.0000000000972746
1.6389444551168906e-09 0.0074190041836427415 534982.8737754171 1202852659167.768 1.000000000067552
1.3657870459307422e-09 0.006182506869139812 534983.1664925147 1443423980773.6072 1.0000000000469111
1.1381558716089518e-09 0.005152091015242153 534983.3697686525 1732109435073.116 1.0000000000325773
9.484632263407932e-10 0.004293410312255139 534983.5109328199 2078531870542.4392 1.000000000022623
7.903860219506611e-10 0.003577842582485578 534983.6089635784 2494238701696.914 1.0000000000157105
6.586550182922176e-10 0.002981535864806682 534983.6770405375 2993086822908.196 1.0000000000109102
5.488791819101813e-10 0.0024846134402336916 534983.7243162239 3591704504883.2217 1.0000000000075764
4.5739931825848445e-10 0.0020705113272558055 534983.7571465704 4310045670354.4243 1.0000000000052616
3.8116609854873704e-10 0.0017254261795772313 534983.7799454283 5172055024837.502 1.0000000000036537
3.1763841545728087e-10 0.0014378551922002035 534983.7957779709 6206466213481.856 1.0000000000025373
2.646986795477341e-10 0.0011982126847921311 534983.8067727919 7447759609242.269 1.0000000000017621
2.2058223295644508e-10 0.0009985105849108628 534983.8144080865 8937311658644.127 1.0000000000012237
1.8381852746370424e-10 0.0008320921623393467 534983.8197103726 10724774096667.424 1.0000000000008498
1.5318210621975355e-10 0.0006934101400553377 534983.823392517 12869729004579.658 1.0000000000005902
1.2765175518312797e-10 0.0005778417861413387 534983.825949561 15443674879311.195 1.00000000000041
1.0637646265260665e-10 0.00048153482338276474 534983.8277252852 18532409916686.41 1.0000000000002847
8.864705221050554e-11 0.00040127902041059015 534983.8289584293 22238891951284.61 1.0000000000001976
7.387254350875462e-11 0.0003343991842107648 534983.8298147783 26686670384258.902 1.0000000000001372
6.156045292396219e-11 0.0002786659871520675 534983.830409463 32024004496708.367 1.0000000000000955
5.1300377436635155e-11 0.00023222165613931856 534983.8308224411 38428805425714.97 1.0000000000000662
4.2750314530529296e-11 0.00019351804688650493 534983.8311092305 46114566535578.65 1.000000000000046
3.5625262108774414e-11 0.00016126503913212214 534983.8313083908 55337479863295.05 1.000000000000032
2.968771842397868e-11 0.00013438753264484379 534983.8314466955 66404975853121.16 1.0000000000000222
2.4739765353315565e-11 0.0001119896105574753 534983.8315427409 79685971038051.39 1.0000000000000155
2.061647112776297e-11 9.332467547619774e-05 534983.8316094388 95623165257583.22 1.0000000000000107
1.7180392606469143e-11 7.777056290356467e-05 534983.8316557565 114747798319034.5 1.0000000000000075
1.4316993838724286e-11 6.480880242353363e-05 534983.8316879206 137697357991119.97 1.0000000000000053
1.1930828198936906e-11 5.4007335355199786e-05 534983.831710259 165236829596243.47 1.0000000000000036
9.942356832447422e-12 4.500611279730486e-05 534983.8317257717 198284195521241.75 1.0000000000000027
8.285297360372852e-12 3.75050939985093e-05 534983.8317365448 237941034630281.6 1.0000000000000018
6.904414466977377e-12 3.1254244999194586e-05 534983.8317440222 285529241560328.6 1.0000000000000013
5.753678722481148e-12 2.6045204166248444e-05 534983.831749218 342635089875722.1 1.0000000000000009
4.7947322687342904e-12 2.1704336805353393e-05 534983.8317528255 411162107853638.94 1.0000000000000007


==> data_epsilon=0.80/Jc0.5267-0.80.dat <==
peclet sigma/nT eta/eta0 etaB*d T/T0
0.004074291111859221 29.45299007076943 832.2691235559096 726.7476725967836 16688.20730187591
0.004074270519978095 29.452954826718546 832.2723340345524 726.7541491156561 3102.449066412803
0.004074150757969271 29.452751827920068 832.2910627144973 726.7918671505035 826.6616713848028
0.004072253966303292 29.449542461257625 832.5879965813259 727.3898113645728 138.04774766125092
0.00407021783932014 29.44603299269411 832.9052306296899 728.0309781163747 86.86157835533962
0.004068182730400481 29.442772882333095 833.2296305454959 728.6788710455241 66.47267589926602
0.004066148639035281 29.43956683365549 833.5556772982573 729.328670919857 54.981427265407206
0.004064115564715763 29.436364784213303 833.8819550365165 729.9791407714957 47.443473890715644
0.004062069827360224 29.433335746928385 834.2160635357907 730.6393978899908 42.07203428317141
0.004023474409068605 29.373372717248973 840.5025225568943 743.2068451166339 16.338782320936012
0.0039832396649779195 29.311255039977183 847.1970305001544 756.6933373187261 11.096853505679714
0.00394340726832814 29.247349503830044 853.8888269138766 770.3740078856026 8.713060776737583
0.003903973195644859 29.18496652259608 860.6742719234404 784.3391926054543 7.317196792339012
0.0038649334636884102 29.121966221896038 867.4912851645456 798.5369596629255 6.38053015889958
0.003826284129051526 29.05900515793112 874.3593814984157 812.9890214763122 5.702581597033218
0.0037880212877610107 28.996802434483463 881.3007650341109 827.7204006512843 5.186480473894737
0.0037501410748834005 28.93465592344433 888.2948930211601 842.7164719797386 4.777675664877955
0.0037126396641345666 28.872931866462213 895.3534974061441 857.9928275693202 4.444911045811123
0.0036755132674932208 28.810846932504624 902.4527628894326 873.5311717012594 4.167397457918489
0.0036387581348182887 28.748905465841716 909.6086338690144 889.3512252850078 3.932188401289087
0.003602370553470106 28.68674857554096 916.8101054762951 905.4467846063669 3.7297181805079367
0.003566346847935405 28.625953003782044 924.1081999528558 921.8731550540842 3.5540621864100252
0.0035306833794560505 28.56439723697407 931.4353995343669 938.5683162585955 3.3991435391835254
0.00349537654566149 28.50310394115881 938.8249813910002 955.5701893026244 3.2617230497467418
0.003460422780204875 28.442316899109336 946.2856562352235 972.8928639701069 3.1389612887533924
0.0034258185524028264 28.38145249666067 953.7986632851245 990.5223415766062 3.0283663495508115
0.003421660808867785 28.3741667384431 954.7125016309924 992.6761260736159 3.0157592982381662
0.0033915603668787982 28.320599378962125 961.3672814170359 1008.4670411992698 2.9281692734621974
0.0033576447632100103 28.2598211532521 968.9940524143508 1026.7348147095308 2.8369301914135843
0.00332406831557791 28.199554700052914 976.6945361949108 1045.347633996866 2.7535564869888143
0.0027700569296482585 27.134235244632517 1127.7565020788177 1448.4335244861993 1.927667964404036
0.002308380774706882 26.12084537364843 1302.7654375814948 2007.847400594025 1.5926586412749866
0.002002436803682332 25.3676007238631 1458.501980556677 2591.3145142437975 1.4433476691874225
0.0019236506455890684 25.160896082601365 1505.8660771244852 2785.044062154571 1.410961874847793
0.001603042204657557 24.251149457356757 1741.7018779881425 3865.4564681584343 1.2982347296601753
0.0013358685038812976 23.38953811428597 2015.7858099333462 5368.49553593825 1.2227192361696386
0.0011132237532344147 22.57307912123041 2334.5048896687736 7460.780218049398 1.1695842273969783
0.0009276864610286789 21.80188478618863 2705.6976869132595 10376.478130954061 1.1309426496714752
0.0007730720508572325 21.070786995781653 3137.9587698057007 14441.06370414392 1.1021438368363512
0.0006442267090476937 20.379308913186218 3641.976797896431 20112.699804794313 1.0803072676976044
0.0005368555908730781 19.72372534617435 4229.781317012357 28030.597641852306 1.0635215374293123
0.0004473796590608985 19.104448798091592 4916.371882880264 39096.728207425636 1.0504922131439665
0.00037281638255074877 18.517204079731858 5718.299174142734 54568.72521756299 1.0402908157378556
0.0003625605301237181 18.429906455287504 5852.333357423669 57427.572154269015 1.0389343832814626
0.00031068031879229066 17.960088953153416 6655.507692379511 76214.80990524382 1.032252188894932
0.00025890026566024224 17.43183242352757 7751.700679635312 106521.29112564167 1.0258858271839906
0.00021575022138353521 16.93132844092483 9034.959973949966 148986.49596551585 1.0208232426070394
0.00017979185115294603 16.45533893921378 10537.152771607745 208509.1874347939 1.0167815723457143
0.00014982654262745503 16.00270195743846 12296.768792688896 291994.1647932527 1.0135459598226608
0.00012485545218954587 15.572566490969175 14359.493802298464 409169.77170284896 1.010949757051329
0.0001040462101579549 15.163610384518693 16778.873498847144 573731.1858045037 1.0088622594799845
8.670517513162908e-05 14.77343975825752 19616.56918590182 804914.8830796181 1.0071802069284492
7.22543126096909e-05 14.40118326178757 22946.732441709482 1129871.362438982 1.005822916886244
6.021192717474242e-05 14.046132262883896 26857.19635823196 1586901.8624408287 1.004726351469883
5.017660597895202e-05 13.706954911245758 31450.39838454514 2229958.560316067 1.0038392788804174
4.181383831579335e-05 13.382265492934891 36846.48417675159 3135075.0525770574 1.003120818467036
3.484486526316113e-05 13.071206552963377 43188.02424110538 4409572.323445035 1.0025383884363157
2.9037387719300943e-05 12.773251030833986 50644.2743067801 6205042.094375378 1.0020658878296895
2.4197823099417453e-05 12.487095677278734 59411.64678422408 8735086.623040063 1.0016821999403003
2.016485258284788e-05 12.211872220855634 69722.61198700106 12301286.12666806 1.0013704026629824
1.6804043819039902e-05 11.946939293340046 81852.00084480822 17329555.28321257 1.001116873291515
1.4003369849199919e-05 11.691778877671807 96124.58599561056 24421584.956661638 1.000910614889949
1.1669474874333266e-05 11.445288521814758 112917.66280603854 34425677.053542994 1.0007426917075395
9.724562395277723e-06 11.20685171914759 132678.33321577095 48540233.700737596 1.0006059126373463
8.103801996064769e-06 10.975882124928578 155932.6507465271 68457362.63360494 1.0004944519576335
6.753168330053974e-06 10.7518491604383 183299.8191049588 96566476.31192912 1.0004035871031405
5.627640275044978e-06 10.533902130260438 215501.05394529548 136236975.17620403 1.0003294745946447
4.6897002292041485e-06 10.321471232732168 253386.2078551327 192224974.55617177 1.0002690049039786
3.90808352433679e-06 10.114035545526741 297952.5366344106 271240897.8766897 1.000219651935932
3.2567362702806586e-06 9.91114625536677 350370.66909031203 382751652.7855081 1.0001793623689939
2.713946891900549e-06 9.712017845833298 411997.49492374813 540088778.0988532 1.0001464595898044
2.261622409917124e-06 9.515961463850841 484416.6080167761 762027858.3382944 1.000119581826154
1.8846853415976034e-06 9.322542523082232 569484.5794757338 1075016274.6844935 1.0000976233517622
1.5705711179980028e-06 9.131162905796407 669352.5661683078 1516244537.0412447 1.000079680939653
1.314501380035915e-06 8.94552078149984 783485.6221848516 2120517729.1914504 1.0000653325539794
1.3088092649983357e-06 8.941060759294015 786500.7371231291 2137935981.0960925 1.000065017190091
1.090674387498613e-06 8.75152703089668 923794.0749164601 3013366673.925573 1.0000530316618073
1e-06 8.66138409764424 997180.4300636038 3547690049.771959 1.000048121695002
9.08895322915511e-07 8.562071748322568 1084554.6550473836 4245310866.1033697 1.0000432358196996
7.574127690962591e-07 8.371850929459743 1272551.3399750027 5977431572.815576 1.0000352290334864
6.31177307580216e-07 8.180000295882971 1492067.2274598482 8410250627.081583 1.000028684531595
5.259810896501801e-07 7.985810827446996 1747975.480097436 11823256974.263887 1.0000233361555948
4.383175747084834e-07 7.788297528127198 2045691.2999861825 16604398085.770195 1.0000189657145222
3.6526464559040287e-07 7.586478806614753 2391217.3826702666 23290743035.416203 1.0000153951434387
3.043872046586691e-07 7.379357018313221 2791120.4486173363 32623016018.919285 1.0000124789827367
2.5365600388222427e-07 7.165805832648097 3252417.8690403956 45617671696.46257 1.000010098181199
2.113800032351869e-07 6.944632379491455 3782437.923517273 63661934605.53178 1.0000081553965532
1.7615000269598909e-07 6.714655463942833 4388615.451295583 88637356811.20845 1.0000065710905186
1.4679166891332426e-07 6.474527294396248 5078004.792937672 123073236481.75189 1.0000052800718875
1.2232639076110356e-07 6.2230926466388095 5856963.978922975 170343008855.51074 1.0000042291804843
1.019386589675863e-07 5.959233350184664 6730354.257453595 234893463371.91522 1.0000033748823272
8.49488824729886e-08 5.681989857787161 7700682.765640838 322510223258.44037 1.0000026815572587
7.079073539415717e-08 5.390696921802703 8767079.404119734 440606032789.1195 1.0000021200689482
5.8992279495130975e-08 5.08524608274802 9924376.794390097 598521822703.1221 1.0000016666160176
4.9160232912609145e-08 4.766160766581086 11161979.076055737 807791344482.3678 1.0000013016997478
4.0966860760507626e-08 4.434802886050433 12463157.525263732 1082349003368.95 1.000001009334342
3.413905063375636e-08 4.093493738920571 13804768.854279408 1438631690007.643 1.0000007763784757
2.8449208861463635e-08 3.7456429683838364 15158025.497162981 1895589798135.8098 1.0000005920036554
2.3707674051219697e-08 3.3956731515649836 16490103.508289061 2474607684466.5586 1.0000004472419848
1.975639504268308e-08 3.0487980852425 17766726.21569074 3199422771292.7266 1.0000003346293587
1.6463662535569234e-08 2.7106778589941674 18955615.96399527 4096220898965.1084 1.000000247931663
1.3719718779641028e-08 2.3869100753003676 20029831.539528057 5194024697111.812 1.0000001819319024
1.143309898303419e-08 2.082510669189418 20970545.131852858 6525558386956.342 1.000000132275303
9.527582485861826e-09 1.801473265410476 21768652.794938788 8128693684914.368 1.0000000953538175
7.939652071551522e-09 1.546477162388876 22424795.33817 10048446854364.498 1.0000000682138426
6.6163767262929355e-09 1.318801219057137 22948038.146313436 12339491437818.975 1.0000000484760345
5.51364727191078e-09 1.1184214909520585 23353553.515554596 15069051488087.791 1.0000000342587883
4.59470605992565e-09 0.944242467470178 23659864.021696664 18320040703354.312 1.0000000241028706
3.828921716604708e-09 0.7943953313434906 23886176.90887909 22194332113670.695 1.0000000168982088
3.1907680971705906e-09 0.6665467796246641 24050374.418840796 26816279524989.824 1.0000000118155348
2.6589734143088256e-09 0.5581684525986585 24167834.608113073 32336697819914.62 1.000000008245306
2.215811178590688e-09 0.4667410777371695 24251004.05237371 38937574801569.39 1.0000000057456118
1.84650931549224e-09 0.38988890795149234 24309488.76207102 46837773892585.77 1.0000000039996306
1.5387577629102002e-09 0.3254547134922374 24350436.8721982 56300003717982.13 1.0000000027821998
1.2822981357585003e-09 0.2715307267206354 24379029.87703007 67639335421599.914 1.000000001934352
1.0685817797987504e-09 0.22646060122417558 24398961.384114176 81233562187986.97 1.0000000013443981
8.904848164989587e-10 0.18882450702504888 24412839.12719773 97535719863013.58 1.000000000934141
7.420706804157989e-10 0.15741598722629319 24422494.08882955 117089152772094.47 1.0000000006489655
6.183922336798325e-10 0.1312160487271295 24429207.458765324 140545606546328.64 1.0000000004507945
5.153268613998604e-10 0.10936759343270198 24433873.647173572 168686942356922.12 1.0000000003131115
4.2943905116655035e-10 0.09115175552617469 24437116.04880561 202451192757369.38 1.0000000002174674
3.578658759721253e-10 0.07596679829766817 24439368.678839076 242963825815766.56 1.000000000151033
2.982215633101044e-10 0.06330971854931376 24440933.4696583 291575258608302.7 1.0000000001048908
2.4851796942508703e-10 0.0527604449352542 24442020.354034808 349905869895732.75 1.0000000000728442
2.070983078542392e-10 0.0439683953628255 24442775.242958695 419900012036844.25 1.0000000000505878
1.72581923211866e-10 0.03664111537866409 24443299.523527104 503890822320886.6 1.0000000000351312
1.4381826934322167e-10 0.03053471765579585 24443663.63240861 604677993971195.0 1.000000000024397
1.1984855778601806e-10 0.025445861276858942 24443916.497930758 725621099114022.6 1.0000000000169427
9.987379815501505e-11 0.021205036734843447 24444092.10483841 870751574435728.9 1.0000000000117657
8.322816512917921e-11 0.017670952105996004 24444214.05690209 1044907102359268.4 1.0000000000081708
6.9356804274316e-11 0.0147258444411714 24444298.747196227 1253892867097931.5 1.0000000000056741
5.779733689526334e-11 0.012271566559817324 24444357.560556922 1504675060780266.0 1.0000000000039404
4.816444741271945e-11 0.010226322553167562 24444398.40348498 1805613089845318.2 1.0000000000027365
4.013703951059955e-11 0.008521945349135565 24444426.766781926 2166738221918728.8 1.0000000000019003
3.3447532925499625e-11 0.007101626846617411 24444446.463589758 2600087961397284.5 1.0000000000013196
2.7872944104583023e-11 0.0059180256837277736 24444460.141963787 3120107299593583.0 1.0000000000009164
2.3227453420485852e-11 0.004931689986180953 24444469.640852123 3744130214445679.0 1.0000000000006364
1.935621118373821e-11 0.0041097427641844176 24444476.23731026 4492957469780749.5 1.000000000000442
1.613017598644851e-11 0.003424786278622804 24444480.818188168 5391549974109438.0 1.0000000000003069
1.3441813322040424e-11 0.0028539889369326647 24444483.999355122 6469860810908906.0 1.0000000000002132
1.1201511101700353e-11 0.002378324329049134 24444486.20850007 7763833674739057.0 1.000000000000148
9.334592584750294e-12 0.0019819370652600526 24444487.742628764 9316600994393944.0 1.0000000000001028
7.778827153958579e-12 0.0016516142930325579 24444488.807996005 1.117992168052867e+16 1.0000000000000715
6.482355961632149e-12 0.0013763452858503702 24444489.547834795 1.3415906422681254e+16 1.0000000000000497
5.4019633013601245e-12 0.0011469544289821015 24444490.061611325 1.609908804558961e+16 1.0000000000000344
4.50163608446677e-12 0.0009557953714357807 24444490.418400727 1.93189059366844e+16 1.000000000000024


==> data_epsilon=0.80/Jc0.527-0.80.dat <==
peclet sigma/nT eta/eta0 etaB*d T/T0
0.004057667668689066 29.573628314991886 837.6930909901689 732.8303285794577 19362.04512443129
0.004057667668689066 29.573628314991886 837.6930909901689 732.8303285794577 19362.04512443129
0.004057404730474866 29.573238650186187 837.7363390634553 732.915656019532 546.1594952560037
0.004055638834854721 29.570612040262557 838.0266662947334 733.4888912371148 140.21215354848326
0.004053611015437294 29.567710913463134 838.363630615966 734.1508971411326 88.55433143390823
0.004051584209929576 29.564719947310422 838.698173772147 734.8112605635627 67.57011840680462
0.004049558417824612 29.561672288150522 839.0312327545278 735.4707999740253 55.74980375356863
0.004047533638615699 29.558363496119444 839.3569997926603 736.1244202596916 47.93930270455542
0.004044991027901949 29.554340141071258 839.7702835273774 736.9498169835492 41.249122492565526
0.004007058302229543 29.494495510426233 846.0034002063387 749.4478579742737 16.35769136327695
0.0039669877192072475 29.430542573855593 852.695970104965 763.0066622038028 11.089674493258928
0.003927317842015175 29.368569828066576 859.4953772799392 776.8594806437861 8.719911864001414
0.0038880446635950233 29.304663122930993 866.2879746819668 790.9080869011264 7.317608828456593
0.003849164216959073 29.242275857618576 873.1754721435002 805.2487576220307 6.382736398808906
0.0038106725747894823 29.180351803832767 880.1276944810452 819.8587348672579 5.7063623365069365
0.0037725658490415873 29.11745981617239 887.1017859265035 834.7022806501136 5.188874293231209
0.0037348401905511713 29.05572536429954 894.1625903970335 849.8444607206872 4.780296631327947
0.0036974917886456594 28.993333520460215 901.2550910590918 865.2378079087956 4.446721733616426
0.003660516870759203 28.931215433323064 908.4082384498719 880.9142330199154 4.169082764307031
0.003623911702051611 28.869534217046382 915.6277942678795 896.8841220145919 3.933948857004173
0.003587672585031095 28.80794359222338 922.9034166638156 913.1422285770299 3.73168527973714
0.0035517958591807838 28.74634797334549 930.232437847919 929.6906399733894 3.555529082061988
0.0035162779005889757 28.685151810445348 937.628412830368 946.5477851489811 3.400697451287192
0.003481115121583086 28.623675291085778 945.0696329100715 963.6967588680947 3.263135818476358
0.0034463039703672553 28.56238491144614 952.5717219265325 981.1582954537114 3.1401468945454307
0.003411840930663583 28.50114907254776 960.1307797974122 998.9335351790097 3.0294024324784945
0.0033986877710708773 28.478290044097974 963.073510759024 1005.8729853044181 2.9898952224780624
0.003377722521356947 28.440806035227062 967.7757346300103 1017.0580337933922 2.9293214849540945
0.0033439452961433773 28.37999708129108 975.4611562406772 1035.4897193506893 2.83803907930591
0.0033105058431819436 28.31914480351902 983.2015922000231 1054.2489811038151 2.7544968754313404
0.0027587548693182866 27.25310784434517 1135.4283137093653 1460.970957338724 1.9282777796110167
0.0022989623910985722 26.24032582179525 1311.8801306269665 2025.6166740400577 1.5931686278090107
0.0019856447492565092 25.4645886352294 1473.981086569565 2635.0286087454956 1.4401115865230136
0.0019158019925821436 25.281268893960657 1516.7187129121785 2810.2787530460037 1.4113973085668492
0.0015965016604851197 24.37096944511836 1754.5276970517302 3901.0887384817647 1.2985834680852706
0.0013304180504042664 23.509807983840957 2031.0366078578384 5419.067970261727 1.2230180512691415
0.001108681708670222 22.69378693180693 2352.6476470300126 7532.601309109044 1.1698415338769304
0.0009239014238918516 21.922906876098505 2727.2773169024144 10478.488462241261 1.1311640495531565
0.0007699178532432097 21.19223897061904 3163.6559676467778 14586.121777952063 1.1023354964207912
0.0006415982110360081 20.501398567894935 3672.629702657491 20319.310811080097 1.0804741949562053
0.0005346651758633401 19.847434456864896 4266.573935417964 28326.463241141795 1.063670219606144
0.0004455543132194501 19.229389585875563 4960.456480926187 39519.9118430299 1.0506229055230631
0.00037129526101620843 18.64299402534639 5771.026279783197 55173.256904354115 1.0404045112888605
0.00036241342141826987 18.56760057728591 5888.549228775815 57676.515255845865 1.039222924395293
0.00030941271751350706 18.087710009029283 6718.9626083420535 77083.07648907088 1.0323527699420456
0.0002578439312612559 17.5612512316717 7828.081519821006 107768.88785882508 1.0259744075947739
0.00021486994271771324 17.06243543323342 9126.876011464188 150779.20814550365 1.020900850678694
0.00017905828559809436 16.58859699015889 10648.097818797965 211092.39420247005 1.0168498600967975
0.00014921523799841198 16.13858745286371 12431.088026836602 295726.97532819916 1.0136062567840387
0.0001243460316653433 15.711267392431576 14522.322864173198 414571.2046530526 1.0110029326712922
0.00010362169305445277 15.304542399254942 16975.6519668788 581528.1661069648 1.008908642913948
8.635141087871064e-05 14.91733452810946 19855.397642076634 816214.1637198763 1.0072209263620535
7.19595090655922e-05 14.548242591217893 23236.95089878515 1146267.3548310625 1.0058586376227043
5.996625755466017e-05 14.196838465241534 27210.81144472601 1610755.1284200668 1.0047577572718527
4.997188129555014e-05 13.861214977052176 31881.03391262714 2264653.0322733778 1.0038667781807373
4.164323441295845e-05 13.540493755105837 37372.04347367105 3185644.92507429 1.0031449288843013
3.4702695344132046e-05 13.233694863325328 43830.32660648724 4483389.545985317 1.0025595250281814
2.8918912786776705e-05 12.940348483363973 51430.50731805239 6312971.406980555 1.002084422339888
2.4099093988980587e-05 12.659003861672549 60374.7874256092 8893032.402656069 1.001698434963982
2.008257832415049e-05 12.389121833872954 70905.16175997688 12532951.477283286 1.0013846455196898
1.6735481936792074e-05 12.129847325162958 83305.54480750991 17669760.42272572 1.0011293635673912
1.3946234947326729e-05 11.880782795236026 97914.01889555418 24921999.03247804 1.0009215726366987
1.1621862456105608e-05 11.64077198771177 115123.19900207428 35162690.121494874 1.0007523037804045
9.684885380088007e-06 11.409334581542337 135401.2359556924 49627582.38041982 1.0006143497646034
8.070737816740007e-06 11.18575340998583 159297.4411592309 70063291.47577432 1.0005018551003682
6.725614847283339e-06 10.969868779072481 187467.60765873123 98943944.42555304 1.0004100940783158
5.6046790394027826e-06 10.760548805821657 220668.56576123586 139760582.0855803 1.0003351927341688
4.670565866168986e-06 10.557430882611872 259803.8267039613 197456310.5874976 1.0002740337065048
3.892138221807488e-06 10.360098979699716 305937.31257753517 279022462.96679217 1.0002240790657728
3.243448518172907e-06 10.16788754989181 360313.49094635487 394337873.3518908 1.0001832587474406
2.702873765144089e-06 9.980193889297963 424394.7604175883 557364400.1345712 1.0001498903247235
2.252394804286741e-06 9.796569212518834 499903.6319307874 787837684.8819818 1.000122606240976
1.876995670238951e-06 9.616697300259057 588870.0588898238 1113656299.1556127 1.000100293122998
1.5641630585324591e-06 9.439928029353593 693654.896395011 1574187309.7099736 1.000082039449499
1.3134348802409649e-06 9.272841678724925 811448.7530016631 2193044919.4314704 1.0000676683549716
1.303469215443716e-06 9.265603429214329 817014.4306283266 2224968793.9565125 1.0000671024548309
1.0862243462030968e-06 9.09335619162487 962191.393770575 3144393652.836653 1.0000548783469894
1e-06 9.015731364787488 1036233.815752034 3678347337.301892 1.0000500905326146
9.051869551692474e-07 8.922624602423143 1132951.014526978 4442913127.825676 1.0000448727579125
7.543224626410395e-07 8.75281745103148 1333667.6845181847 6276037979.8167715 1.000036681941966
6.286020522008663e-07 8.583296674420916 1569405.343870194 8862460408.86726 1.000029976000407
5.23835043500722e-07 8.413334901597814 1845994.5993039615 12509237934.136116 1.0000244851919076
4.365292029172683e-07 8.242549379286858 2170226.4535938175 17647643664.308235 1.0000199900189926
3.6377433576439026e-07 8.0700504870194 2549769.918434987 24880775481.470398 1.0000163096505856
3.0314527980365855e-07 7.894977564750354 2993345.7789934394 35051051654.69472 1.0000132964720079
2.526210665030488e-07 7.7165718397972185 3510844.8461847454 49332945730.02685 1.0000108299722081
2.1051755541920733e-07 7.53395746757151 4113311.9155296194 69358277812.82161 1.0000088113765422
1.7543129618267279e-07 7.3461114055159245 4812904.40629845 97385688541.13852 1.0000071597187752
1.46192746818894e-07 7.1519027671244215 5622799.183056019 136527998167.7257 1.0000058086883452
1.21827289015745e-07 6.9502744163345955 6557135.674129576 191057708765.58923 1.000004704100383
1.0152274084645417e-07 6.739941366597715 7630440.007823472 266797173135.1848 1.0000038014476231
8.460228403871182e-08 6.519643594059476 8857243.10245277 371630587869.00543 1.0000030643269553
7.050190336559318e-08 6.288057922533474 10251147.663273636 516138936917.65845 1.00000246289676
5.875158613799432e-08 6.043980340284391 11823886.301075652 714390424112.6 1.000001972746151
4.895965511499527e-08 5.786283497718645 13583702.328111086 984860640919.639 1.000001573861121
4.0799712595829394e-08 5.514037502383166 15533503.138160149 1351472712241.3003 1.000001249841649
3.3999760496524496e-08 5.226743106747266 17669005.061918877 1844723213913.622 1.0000009872679618
2.8333133747103748e-08 4.924454036971914 19976540.23457654 2502768257200.378 1.0000007751408335
2.3610944789253125e-08 4.6079603156259585 22431182.16638779 3372358779144.9985 1.0000006044354377
1.9675787324377605e-08 4.278963208650834 24995580.6844173 4509476067858.771 1.0000004677334404
1.639648943698134e-08 3.9402231159834225 27620194.895171326 5979582204162.279 1.0000003589214206
1.366374119748445e-08 3.5956061249560434 30245396.470480125 7857504344735.816 1.0000002729413795
1.138645099790371e-08 3.2499325702851736 32805205.8010564 10227026014884.758 1.0000002055844859
9.488709164919758e-09 2.9087369262694014 35233363.68016777 13180805356351.146 1.0000001533342446
7.907257637433132e-09 2.5778058931726653 37469778.05140438 16820937872107.963 1.0000001132409901
6.5893813645276104e-09 2.262688151252995 39467249.129132174 21261171432829.145 1.0000000828317592
5.4911511371063424e-09 1.9681596189301813 41195873.65843593 26630866396938.65 1.0000000600414596
4.575959280921952e-09 1.697830942592427 42645095.44755699 33081250285348.242 1.0000000431622538
3.813299400768294e-09 1.453926397626806 43822617.51397607 40793633019441.92 1.0000000308014272
3.177749500640245e-09 1.2372793945369218 44751224.06736808 49989666031048.414 1.0000000218431337
2.648124583866871e-09 1.0474791962055012 45463596.74842238 60942512265655.37 1.0000000154103081
2.206770486555726e-09 0.8831385199043884 45996888.93569741 73988848273241.8 1.0000000108271336
1.838975405463105e-09 0.7422060517852503 46387970.034505576 89541511767498.34 1.0000000075827704
1.5324795045525876e-09 0.622265928276184 46670036.97682821 108103174043833.61 1.0000000052978322
1.277066253793823e-09 0.5207871182800251 46870933.39887395 130282219574785.38 1.000000003694887
1.0642218781615193e-09 0.435302421881977 47012754.59757752 156811710110579.78 1.0000000025736577
8.868515651345995e-10 0.3635200623828662 47112293.31612231 188572467502588.44 1.0000000017910464
7.390429709454996e-10 0.30338098564806304 47181904.25704386 226621312128151.28 1.00000000124562
6.158691424545829e-10 0.2530777543982234 47230476.30199116 272225532577486.66 1.0000000008659045
5.132242853788191e-10 0.2110492434423886 47264318.3419785 326904708314733.75 1.0000000006017533
4.276869044823493e-10 0.17596202110275538 47287873.744605966 392481155736662.1 1.0000000004180927
3.564057537352911e-10 0.1466858229310166 47304257.80346021 471140568702390.56 1.0000000002904428
2.970047947794093e-10 0.12226761968871172 47315648.26539706 565504818400955.1 1.0000000002017448
2.475039956495078e-10 0.10190672974502633 47323564.41813719 678719316339224.2 1.0000000001401241
2.0625332970792315e-10 0.08493214505422332 47329064.69710684 814557842271503.0 1.0000000000973197
1.7187777475660264e-10 0.0707825016351156 47332885.759652026 977548325696515.8 1.0000000000675886
1.4323147896383555e-10 0.05898872565087195 47335539.96269039 1173123770346902.5 1.0000000000469391
1.193595658031963e-10 0.04915918585301496 47337383.49089391 1407803350538690.5 1.000000000032598
9.946630483599692e-11 0.04096709626440225 47338663.878806464 1689409714791571.5 1.0000000000226381
8.288858736333076e-11 0.034139888177354555 47339553.114253104 2027329739509172.5 1.0000000000157212
6.907382280277564e-11 0.02845027795393502 47340170.67609273 2432827424123360.5 1.0000000000109177
5.7561519002313034e-11 0.02370877975039127 47340599.55643457 2919419357315474.0 1.0000000000075817
4.796793250192753e-11 0.019757440761334736 47340897.398663804 3503325269725516.0 1.0000000000052651
3.997327708493961e-11 0.01646460590364996 47341104.237721354 4204008691497261.5 1.0000000000036564
3.331106423744967e-11 0.013720546549846977 47341247.87796973 5044825736533530.0 1.0000000000025393
2.7759220197874726e-11 0.011433812883289143 47341347.6291134 6053803639578441.0 1.0000000000017635
2.313268349822894e-11 0.00952819134482008 47341416.90120886 7264574997347768.0 1.0000000000012246
1.9277236248524115e-11 0.007940167522387576 47341465.007057354 8717498855070420.0 1.0000000000008504
1.6064363540436762e-11 0.006616810937867551 47341498.414004974 1.046100600798604e+16 1.0000000000005906
1.3386969617030636e-11 0.005514011816985622 47341521.61332702 1.2553213361181876e+16 1.0000000000004101
1.1155808014192197e-11 0.004595011411203417 47341537.723992474 1.5063861159758446e+16 1.0000000000002849
9.296506678493497e-12 0.0038291770809317526 47341548.911967106 1.8076637663665068e+16 1.0000000000001978
7.747088898744581e-12 0.0031909814244625327 47341556.68139932 2.1691968756362996e+16 1.0000000000001374
6.455907415620484e-12 0.0026591514901113515 47341562.07684139 2.6030365474274704e+16 1.0000000000000955
5.379922846350404e-12 0.0022159597504743866 47341565.82367807 3.1236441041330144e+16 1.0000000000000664
4.483269038625337e-12 0.0018466332268892878 47341568.42564767 3.7483731309763e+16 1.000000000000046


==> data_epsilon=0.80/Jc0.5272-0.80.dat <==
peclet sigma/nT eta/eta0 etaB*d T/T0
0.004046530718661103 29.655023786279365 841.3671407179937 736.9638893244346 22614.358829132943
0.004046530718661103 29.655023786279365 841.3671407179937 736.9638893244346 22614.358829132943
0.004046389005901574 29.654802978112677 841.3903421536965 737.0100224326584 817.7834342152241
0.004044507453301773 29.65184133443343 841.6976976004349 737.6222393076087 139.40417977782803
0.004042485199575122 29.64854240186369 842.0250665748898 738.2782684222792 87.66180330098364
0.004040463956975335 29.645184955921074 842.3508898232233 738.9334133505897 66.81939238585237
0.004038443724996847 29.641864122116026 842.6778691741276 739.59004366966 55.149626608620835
0.0040364245031343495 29.63860928233885 843.0068419284429 740.2488964476884 47.548887390375214
0.004033519737174285 29.633844979870126 843.4783309091799 741.1963067919302 40.171836504583815
0.003996060258103006 29.574590329445996 849.6827876308388 753.6475562693355 16.331781890829173
0.003956099655521976 29.51198060001409 856.4484847745483 767.3217796089552 11.093624508220422
0.003916538658966757 29.448423835564526 863.2364082774869 781.2154694273117 8.715152664320472
0.003877373272377089 29.386183077211818 870.1130441727877 795.3926439685781 7.320315395916401
0.0038385995396533184 29.323630867248607 877.0312105371552 809.8148658876131 6.38465499334091
0.0038002135442567852 29.26087334243345 883.9941571275523 824.4890574856702 5.7067084436567335
0.0037622114088142174 29.19826343119854 891.0127900248243 839.4295341287816 5.189728094586181
0.003724589294726075 29.13576635274738 898.0864971833035 854.6401255860425 4.780372295607083
0.0036873434017788143 29.07402630074194 905.2357675547393 870.1449884460408 4.447487823414014
0.003650469967761026 29.012016477992855 912.4293511983489 885.918907339896 4.1699293417659975
0.003613965268083416 28.950527226438066 919.6924355554195 901.990873031202 3.9348967755353548
0.003577825615402582 28.888193268050852 926.9820478826447 918.3234144142607 3.7322007251248013
0.0035420473592485562 28.826822522382898 934.356308877254 934.9785806766896 3.556166333810499
0.0035066268856560707 28.765305386057197 941.7801716367576 951.9266541952438 3.4011984625801075
0.00347156061679951 28.70398395944478 949.2651509556324 969.1841157966239 3.263703514928597
0.003436845010631515 28.642735077810688 956.8076751232092 986.7524333264665 3.1407275907165495
0.0034024765605252 28.582003416556702 964.4231718253077 1004.652796600405 3.030131181249603
0.0033833979368958506 28.547965623754177 968.7064617079632 1014.8050497449143 2.972868986053382
0.0033684517949199477 28.521363701127864 972.0980272746774 1022.8765640366324 2.9299489026345156
0.003334767276970748 28.460415578585053 979.8189121582574 1041.4149063184575 2.838620040073286
0.0033014196042010406 28.400088985485667 987.6182047569843 1060.30757463159 2.7551908041572615
0.0027511830035008675 27.334180486561742 1140.6612538899342 1469.5376352069557 1.9287566427222027
0.0022926525029173896 26.320357778240805 1318.02505603209 2037.6469358063864 1.5934875121672865
0.001974553467870756 25.530683865908102 1484.4434625784304 2664.6383023325106 1.4380147724688528
0.0019105437524311582 25.360427561643426 1523.94641013122 2827.1979068004166 1.4116379779327066
0.001592119793692632 24.451080693468363 1763.1628594305232 3925.185541216761 1.2988051070242135
0.00132676649474386 23.590020013328367 2041.2863216389821 5453.218921207618 1.2232071719183653
0.0011056387456198835 22.774307574819943 2364.8415310040155 7581.101257078494 1.1700057847913294
0.0009213656213499029 22.003857209309892 2741.807286122219 10547.47308399812 1.1313076635942125
0.0007678046844582524 21.27437548542831 3181.091596375252 14684.829890267472 1.1024650949417987
0.0006398372370485438 20.58354250102183 3693.3521711214726 20459.48570090943 1.0805851512390452
0.0005331976975404531 19.930478905398257 4291.405769425109 28526.915682571296 1.0637684636092066
0.0004443314146170443 19.313050924906694 4990.154339456262 39806.176269485586 1.0507087611437633
0.00037027617884753694 18.727662147823732 5806.680150010624 55583.46725212468 1.040480282541584
0.00036231544719432036 18.65991766070869 5912.797209660675 57842.843856379994 1.0394164250838622
0.00030856348237294745 18.173112202273668 6761.6843398333785 77670.10071770086 1.032418897247333
0.00025713623531078956 17.648090220718235 7879.606791299119 108613.73983237382 1.0260330615794746
0.00021428019609232463 17.1505740744548 9188.967979760439 151994.6165715456 1.0209524771042273
0.0001785668300769372 16.678066864051747 10722.968575588993 212842.20392260485 1.0168951823185237
0.000148805691730781 16.229235881107197 12521.277515731677 298244.60831959517 1.0136457915334995
0.0001240047431089842 15.803367122338626 14631.250432595869 418202.52436826256 1.0110375272889094
0.0001033372859241535 15.39876568428762 17107.989354587724 586793.6743682335 1.0089392261369337
8.611440493679458e-05 15.013655023613804 20016.15887274825 823850.5532056764 1.0072478465035002
7.176200411399549e-05 14.646825792860996 23432.52391961291 1157358.7869825547 1.0058823215517765
5.980167009499624e-05 14.297617965592012 27448.61826393964 1626861.8598977702 1.004778503417427
4.983472507916354e-05 13.964486578447431 32170.88571812382 2288097.118944753 1.0038849831702104
4.152893756596962e-05 13.646525236392826 37726.053273485675 3219838.256013786 1.0031609194515316
3.460744797164135e-05 13.342542661889414 44262.825873694565 4533285.441789781 1.0025735393791289
2.8839539976367794e-05 13.052289127969209 51959.91938549496 6385922.492494685 1.0020967152695441
2.4032949980306496e-05 12.774300781688815 61023.929119095934 8999877.27811962 1.001709223045766
2.002745831692208e-05 12.507779496981064 71700.88093324001 12689431.279447982 1.0013940866938902
1.6689548597435067e-05 12.252354553284507 84283.98807531905 17899627.352730412 1.0011376504815417
1.3907957164529223e-05 12.007293280908941 99117.85291264135 25259924.28673731 1.0009288379275316
1.1589964303774354e-05 11.771549723847265 116606.20325853958 35660141.28579596 1.000758673518375
9.658303586478628e-06 11.544724841281207 137231.1951768787 50361133.511662476 1.0006199381532572
8.048586322065524e-06 11.326126896510639 161559.28725216686 71146874.36659074 1.0005067614304841
6.7071552683879376e-06 11.115334554235567 190262.97811001143 100544758.00511305 1.0004143938530783
5.589296056989948e-06 10.911718420573221 224133.17740814434 142132219.14599997 1.0003389703734935
4.65774671415829e-06 10.71452357381013 264099.2137573551 200971624.60348552 1.0002773491052197
3.8814555951319084e-06 10.523604736132558 311271.9722040762 284242424.1589412 1.0002269916365853
3.2345463292765905e-06 10.338329517631026 366950.1809241751 402102925.8737112 1.0001858198507612
2.695455274397159e-06 10.15819313935737 432667.6727406983 568939151.473384 1.0001521453483226
2.2462127286642993e-06 9.982645685928539 510228.7012037157 805114232.3106215 1.0001245924335256
1.8718439405535828e-06 9.811454769232608 601774.6374648272 1139482724.0180395 1.0001020436376795
1.559869950461319e-06 9.643955881750179 709801.5359760046 1612842823.2871141 1.000083582714978
1.3127248327562035e-06 9.488458083576774 829835.5848927193 2240587230.3757634 1.00006920451138
1.2998916253844325e-06 9.479717245680735 837256.1563873041 2282941100.5296 1.0000684647758067
1.0832430211536939e-06 9.318308361235019 987600.4746172021 3231460809.988745 1.0000560816673025
1e-06 9.24830677419987 1061774.6173583425 3763360671.3662376 1.000051382782119
9.027025176280783e-07 9.15938621333043 1164908.5418703812 4573942273.651921 1.0000459370875994
7.522520980233986e-07 9.002369817344569 1373926.6697200642 6473567030.874757 1.0000376242781956
6.268767483528322e-07 8.846710903092973 1620204.3189531614 9160752019.983503 1.0000308111719762
5.223972902940269e-07 8.692038163787617 1910252.693151861 12960847724.768267 1.0000252268909378
4.3533107524502244e-07 8.53783446391386 2251635.9414514042 18332513184.283875 1.0000206493366335
3.627758960375187e-07 8.38343101857246 2653099.168021549 25921406519.53651 1.000016896505189
3.0231324669793226e-07 8.228260890251898 3124791.0895425533 36635937818.062 1.000013819751308
2.5192770558161024e-07 8.071612201187675 3678362.009312816 51751392518.94137 1.000011297174765
2.0993975465134189e-07 7.913044664032025 4327320.313910228 73058013828.99568 1.0000092293434488
1.7494979554278492e-07 7.751587526160022 5086831.214711764 103056975200.7192 1.0000075341745809
1.4579149628565412e-07 7.58641426857814 5974127.304204757 145239846996.63486 1.0000061446843498
1.2149291357137843e-07 7.41673110897658 7008606.847575098 204467484745.7491 1.0000050060328343
1.0124409464281536e-07 7.241461579289475 8211578.35688021 287475238763.8655 1.0000040731053015
8.43700788690128e-08 7.059586885848204 9606406.150847983 403567321436.6394 1.000003309002033
7.030839905751067e-08 6.869899464739395 11217944.427780867 565522096024.8455 1.0000026834069622
5.859033254792556e-08 6.671262503220816 13072305.190208482 790805568200.4036 1.0000021715141643
4.88252771232713e-08 6.46230148749507 15195416.561987616 1103091139947.8542 1.0000017529130685
4.068773093605942e-08 6.24169276697662 17612014.26390007 1534225019384.5706 1.000001410893132
3.3906442446716185e-08 6.008145572442302 20343624.61695415 2126618618719.2385 1.0000011317507236
2.825536870559682e-08 5.760442517130437 23405880.32358356 2936077428925.7075 1.0000009042422844
2.354614058799735e-08 5.497661541092638 26805775.641240053 4035079992054.3145 1.0000007191601552
1.9621783823331128e-08 5.219143332849241 30537315.00364982 5516147434706.5205 1.0000005689387503
1.635148651944261e-08 4.924864239722556 34578578.371370174 7495375530804.903 1.000000447382757
1.3626238766202175e-08 4.6155085654084544 38887827.209230244 10115356347381.854 1.0000003494002734
1.1355198971835146e-08 4.292675391473656 43401367.33101337 13547281852125.082 1.0000002708011093
9.462665809862621e-09 3.959018769896713 48033493.02692367 17991781597521.195 1.0000002081271184
7.885554841552185e-09 3.6183287901719203 52680014.159076415 23678660440701.152 1.0000001585140876
6.571295701293488e-09 3.2754025384448706 57224733.994530834 30865710270485.62 1.000000119575788
5.476079751077907e-09 2.9357825999883156 61549458.9302729 39838041365019.34 1.0000000893143413
4.563399792564923e-09 2.6053357889377367 65545864.93213696 50909670184375.055 1.0000000660510544
3.802833160470769e-09 2.2897460525309263 69127389.77847248 64429741549172.125 1.0000000483751263
3.169027633725641e-09 1.9939620539248537 72237211.78309236 80793877512213.45 1.0000000351051175
2.6408563614380343e-09 1.721805491001817 74853036.0392568 100463462681794.9 1.0000000252613395
2.2007136345316955e-09 1.475708609012241 76985190.44417535 123990142014008.42 1.0000000180422897
1.833928028776413e-09 1.2566961389440263 78671622.02312246 152047512476197.78 1.000000012803835
1.5282733573136774e-09 1.0645138527984788 79968764.63974227 185465377627937.9 1.0000000090381564
1.2735611310947313e-09 0.8978915346039003 80942048.74534321 225267168312466.53 1.0000000063528875
1.0613009425789429e-09 0.7548531170462859 81657111.721168 272708684029604.88 1.0000000044507018
8.844174521491191e-10 0.633023027840133 82173600.56803349 329320310266231.44 1.0000000031103147
7.370145434575992e-10 0.5298832286430871 82541855.5658865 396955362262404.25 1.0000000021696203
6.14178786214666e-10 0.44296111128948273 82802013.93727517 477847800438040.0 1.0000000015114296
5.118156551788884e-10 0.36994866159392187 82984695.8191073 574682462151985.0 1.0000000010519197
4.2651304598240703e-10 0.30876531114123057 83112490.19521147 690680950691189.6 1.0000000007316248
3.554275383186725e-10 0.2575805385112073 83201677.94379403 829706541864140.8 1.000000000508618
2.961896152655604e-10 0.21481078519140323 83263826.70826356 996391564609902.4 1.0000000003534708
2.4682467938796704e-10 0.17910199656609033 83307088.6560668 1196291119791296.5 1.0000000002455933
2.0568723282330589e-10 0.149305577838525 83337181.5947309 1436067905843702.5 1.0000000001706126
1.7140602735275491e-10 0.12445255116746773 83358103.61582881 1723714121413306.2 1.0000000001185108
1.4283835612729576e-10 0.10372855038885335 83372644.46687219 2068817763937175.0 1.0000000000823135
1.1903196343941313e-10 0.08645093387737061 83382747.91617987 2482882166417528.5 1.0000000000571692
9.919330286617762e-11 0.07204850929718921 83389766.9212332 2979709404999374.0 1.000000000039704
8.266108572181468e-11 0.06004393485010507 83394642.5433562 3575860346716861.5 1.000000000027574
6.888423810151224e-11 0.05003864425739743 83398029.02559148 4291206665923351.0 1.0000000000191493
5.7403531751260205e-11 0.041700046225132195 83400381.05499926 5149593226198749.0 1.0000000000132985
4.7836276459383505e-11 0.03475071914408101 83402014.55618198 6179632904937662.0 1.0000000000092353
3.986356371615292e-11 0.028959326523888506 83403149.00311217 7415660353497029.0 1.0000000000064135
3.3219636430127436e-11 0.02413300006676409 83403936.84777628 8898876484165541.0 1.000000000004454
2.768303035843953e-11 0.020110965316294045 83404483.97866757 1.0678721833090762e+16 1.000000000003093
2.3069191965366277e-11 0.0167592141120123 83404863.93865263 1.2814524577677978e+16 1.000000000002148
1.9224326637805232e-11 0.013966055943775943 83405127.80360056 1.5377478142230442e+16 1.0000000000014917
1.6020272198171028e-11 0.011638405522714335 83405311.04500288 1.8453014311934356e+16 1.0000000000010358
1.3350226831809191e-11 0.009698686066236396 83405438.29687317 2.2143650958940756e+16 1.0000000000007194
1.112518902650766e-11 0.008082246951828818 83405526.6666575 2.6572409304715504e+16 1.0000000000004996
9.27099085542305e-12 0.006735210748820063 83405588.03477177 3.18869146273938e+16 1.000000000000347
7.725825712852543e-12 0.005612678491864549 83405630.65161806 3.826431710436457e+16 1.000000000000241
6.438188094043786e-12 0.0046772337361907 83405660.24669927 4.591719681817448e+16 1.0000000000001674
5.365156745036489e-12 0.0038976957405979893 83405680.79886137 5.510064975927165e+16 1.0000000000001164
4.470963954197074e-12 0.0032480803396417487 83405695.07120754 6.612079102568692e+16 1.0000000000000808


==> data_epsilon=0.80/Jc0.53-0.80.dat <==
peclet sigma/nT eta/eta0 etaB*d T/T0
0.00389291787329 30.8253164524 894.88575526 797.812009995 4301.41682255
0.00389287834571 30.8252455458 894.892783267 797.826376532 2326.86711451
0.00389240327735 30.8243884828 894.977120482 797.998949933 341.08997431
0.00389097141435 30.821875133 895.233467499 798.521264388 139.330037328
0.00388902592864 30.8187846999 895.591500406 799.240239068 88.1686622272
0.00388708141568 30.8158953688 895.955514425 799.965073561 67.5579624786
0.00388513787497 30.8130065411 896.319683161 800.690571452 55.8868703447
0.00388319530603 30.8099720964 896.679754065 801.412932551 48.1766585334
0.00387415348936 30.7953878795 898.347055506 804.776974248 31.0388748526
0.00384436335297 30.7462098444 903.862672504 815.992635537 16.4389929324
0.00380591971944 30.6834433377 911.128779945 830.860969783 11.1541213486
0.00376786052225 30.6190384218 918.400312828 845.951415808 8.75571795982
0.00373018191703 30.5566815702 925.787833536 861.369863433 7.35334816692
0.00369288009786 30.493820973 933.215475989 877.051189156 6.41247228961
0.00365595129688 30.4304157653 940.681878016 892.998218254 5.73040810766
0.00361939178391 30.3681814991 948.240462513 909.266317295 5.21176475751
0.00358319786607 30.3049372708 955.823913119 925.796036756 4.79985226597
0.00354736588741 30.2427934968 963.498874537 942.65644838 4.46526665655
0.00351189222853 30.1806848606 971.232493336 959.820983222 4.18654600721
0.0031737899093 29.5612864298 1052.64140211 1151.09320155 2.75944824025
0.00292657685711 29.080108427 1122.97834239 1331.74067069 2.27831336982
0.00243881404759 28.0352742078 1299.15632896 1848.80429718 1.75469604907
0.00203234503966 27.0450335496 1503.92221924 2568.2432202 1.50437239078
0.00182748568349 26.4947789983 1638.48175954 3111.68655949 1.41119912801
0.00169362086638 26.1102805733 1742.33088819 3570.44754075 1.35858848664
0.00141135072199 25.2250205985 2019.90931904 4967.12557383 1.2644369183
0.00117612560166 24.3874038952 2343.40396445 6915.15108243 1.19973491412
0.000980104668047 23.5976525467 2721.01939678 9635.34781665 1.15342446687
0.000816753890039 22.8526540554 3162.13732682 13436.8581234 1.11930342483
0.000680628241699 22.1495548693 3677.81881552 18753.7698158 1.09362862517
0.000567190201416 21.4848950419 4280.94659423 26195.0545306 1.07399959334
0.00047265850118 20.8598896895 4987.69429675 36623.56104 1.05882229027
0.000393882084317 20.2693360995 5815.7883038 51244.8915912 1.04696803322
0.0003609488828 19.9989021298 6261.75031341 60208.5628159 1.04222734116
0.000328235070264 19.7126851373 6787.28517373 71766.0976826 1.03764328144
0.00027352922522 19.187701979 7927.83352971 100590.971667 1.03026352371
0.000227941021017 18.6934255909 9268.33445799 141119.628514 1.02439553423
0.000189950850847 18.2261954549 10844.0140873 198133.105344 1.01970838948
0.000158292375706 17.7862428272 12698.7073032 278424.682032 1.01595358823
0.000131910313088 17.3708760296 14882.5812699 391568.482582 1.0129360524
0.000109925260907 16.980163061 17457.4032743 551176.072426 1.01050601495
9.16043840891e-05 16.6111027571 20493.5643047 776442.780588 1.00854395833
7.63369867409e-05 16.2630367187 24076.9750443 1094649.60845 1.00695707621
6.36141556174e-05 15.9351832247 28309.9164415 1544518.22412 1.00567162944
5.30117963478e-05 15.626920228 33314.719987 2181081.34332 1.00462892373
4.41764969565e-05 15.3359880299 39233.3849142 3082284.48824 1.003781632
3.68137474638e-05 15.0617820777 46238.2750373 4359129.90599 1.00309235839
3.06781228865e-05 14.8044573712 54537.974445 6169904.44103 1.00253116806
2.55651024054e-05 14.5623900463 64375.4704108 8739389.4949 1.00207363416
2.13042520045e-05 14.334854052 76043.5315851 12388085.7758 1.00170023603
1.77535433371e-05 14.1209536101 89890.5990644 17572657.5834 1.00139519014
1.47946194476e-05 13.920726806 106339.203984 24945822.2161 1.0011458159
1.23288495396e-05 13.7332755186 125888.736165 35438272.0247 1.00094174899
1.0274041283e-05 13.5575592259 149133.598386 50378172.2365 1.00077458777
8.5617010692e-06 13.3936382118 176796.554193 71667450.0257 1.00063757623
7.134750891e-06 13.2411092406 209739.798887 102025856.491 1.0005251891
5.9456257425e-06 13.0988170889 248983.06134 145338425.343 1.0004329045
4.95468811875e-06 12.9667712597 295767.752036 207177560.353 1.00035708325
4.12890676562e-06 12.8443952288 351571.674428 295520094.923 1.00029473805
3.44075563802e-06 12.7314877938 418177.460462 421808189.223 1.00024344038
2.86729636502e-06 12.6271279924 497699.599825 602424913.329 1.00020119347
2.38941363751e-06 12.5314162429 592712.533186 860916415.99 1.00016638314
1.99117803126e-06 12.4437891009 706281.520058 1231050779.36 1.00013767813
1.65931502605e-06 12.3638655907 842094.289356 1761327405.74 1.00011399151
1.38276252171e-06 12.2910398626 1004561.01558 2521372064.63 1.00009443109
1.30284095994e-06 12.2687266742 1064249.31775 2835046542.33 1.00008881097
1.15230210142e-06 12.2250545857 1199001.55437 3611283708.34 1.00007826852
1e-06 12.1782994765 1376327.99174 4776724117.46 1.00006766294
9.60251751187e-07 12.1656836778 1431814.33219 5174993562.58 1.00006490593
8.00209792656e-07 12.1125091671 1710667.28515 7419419115.49 1.00005385112
6.6684149388e-07 12.064864873 2044726.09464 10641938385.7 1.0000446989
5.557012449e-07 12.0223654954 2445028.07515 15270409975.4 1.00003711752
4.6308437075e-07 11.984833583 2924874.10377 21920742986.1 1.00003083446
3.85903642292e-07 11.9520101261 3500236.32757 31479418889.7 1.00002562484
3.21586368576e-07 11.9229884735 4190084.54121 45220292841.7 1.00002130207
2.6798864048e-07 11.89751741 5017359.92343 64978111863.3 1.00001771372
2.23323867067e-07 11.8756628554 6009772.23946 93396605100.9 1.00001473427
1.86103222556e-07 11.8567892475 7200265.3228 1.34277368961e+11 1.000012259
1.55086018796e-07 11.8402456353 8628262.67198 1.93089619623e+11 1.00001020156
1.29238348997e-07 11.8262732189 10341696.7762 2.77720932615e+11 1.00000849125
1.07698624164e-07 11.8144247268 12397602.7797 3.9951747347e+11 1.00000706894
8.97488534702e-08 11.8041541135 14864190.2318 5.74805032758e+11 1.00000588565
7.47907112251e-08 11.7953825725 17823773.7728 8.27104177831e+11 1.00000490106
6.23255926876e-08 11.7880863175 21375298.252 1.19029328213e+12 1.00000408168
5.19379939063e-08 11.7819690225 25637046.9373 1.71313285364e+12 1.00000339964
4.32816615886e-08 11.7767195145 30750749.0862 2.46581216607e+12 1.00000283177
3.60680513238e-08 11.7722768522 36886978.3687 3.54943002304e+12 1.00000235891
3.00567094365e-08 11.7685590988 44250395.0963 5.10956509312e+12 1.00000196514
2.50472578638e-08 11.7654921104 53086635.6721 7.35585623451e+12 1.00000163719
2.08727148865e-08 11.7628533709 63689675.4175 1.05900573294e+13 1.00000136402
1.73939290721e-08 11.7606047161 76413000.1583 1.52467673371e+13 1.00000113646
1.44949408934e-08 11.75891236 91682405.1537 2.19521855819e+13 1.00000094692
1.20791174112e-08 11.7575051392 110005719.927 3.16073642464e+13 1.000000789
1.0065931176e-08 11.7561775974 131991958.996 4.55094654535e+13 1.00000065743
8.38827597997e-09 11.755008912 158374605.16 6.55271155339e+13 1.0000005478
6.99022998331e-09 11.754169113 190035948.712 9.43523051889e+13 1.00000045647
5.82519165276e-09 11.7534514527 228029215.096 1.35859023983e+14 1.00000038037
4.8543263773e-09 11.7526978195 273617512.59 1.95624450259e+14 1.00000031695


==> data_epsilon=0.80/Jc0.54-0.80.dat <==
peclet sigma/nT eta/eta0 etaB*d T/T0
0.00336146974565 35.6986965806 1133.76790429 1085.30296739 12249.2688794
0.00336143512085 35.6986257725 1133.77733393 1085.32317331 1957.50765175
0.00336114979365 35.6980728746 1133.85601866 1085.49063451 430.602067696
0.00335978901078 35.6954657615 1134.23241173 1086.29076401 142.201036599
0.00335810911627 35.6921928105 1134.69576077 1087.27816733 89.5013181079
0.00335643006172 35.6891989198 1135.16816563 1088.27496844 68.4920934413
0.00335475184668 35.6860213465 1135.63491386 1089.26706907 56.5406469937
0.00335307447076 35.682839303 1136.10170266 1090.2599289 48.7284747208
0.00334955590904 35.6764376831 1137.09109319 1092.35566513 38.6310447676
0.00331954372605 35.6184533717 1145.50679455 1110.38941895 16.6707380227
0.00328634828879 35.5535223976 1154.96826547 1130.86952837 11.3008561679
0.0032534848059 35.4889022095 1164.51419868 1151.73361918 8.87666265786
0.00322094995785 35.4255748776 1174.17798875 1173.0215645 7.4544574375
0.00318874045827 35.3615559714 1183.89503734 1194.67580098 6.50002114652
0.00315685305368 35.2983813658 1193.71714056 1216.75489501 5.81024620055
0.00312528452315 35.2348001178 1203.60298612 1239.22376689 5.28340195514
0.00309403167792 35.1722403537 1213.60199611 1262.14009983 4.86702867137
0.00306309136114 35.1084784947 1223.63830552 1285.43213352 4.52675049196
0.00303246044753 35.0457850095 1233.79115657 1309.18960033 4.24402909569
0.00289489577263 34.7581777229 1281.81418427 1424.78121264 3.37213094482
0.00252705037294 33.9413727135 1433.8922236 1825.82289763 2.30778890566
0.00210587531078 32.8972439036 1667.7381652 2548.30410193 1.77549870971
0.00175489609232 31.9185113605 1941.74514053 3560.38414885 1.52076707111
0.00146241341027 30.994653908 2262.65133464 4978.55734705 1.37197149436
0.00140465864981 30.7974251042 2340.69385783 5362.03761719 1.34722192496
0.00121867784189 30.1275556544 2639.22239803 6968.56109948 1.275691606
0.00101556486824 29.3145650788 3081.60373708 9763.94135286 1.20936175125
0.000846304056866 28.5571719099 3602.38212402 13696.808853 1.16175339016
0.000705253380722 27.8477693471 4215.47232225 19233.4460816 1.12653916104
0.000587711150602 27.1850178484 4938.17751323 27037.0189667 1.0999368249
0.000489759292168 26.5682888111 5791.37790251 38050.0523784 1.07952067448
0.000408132743473 25.9963404612 6800.04494517 53612.5400266 1.06365871792
0.000355950930448 25.5935997488 7676.1286892 69391.8000366 1.05404563259
0.000340110619561 25.4649718939 7993.26137451 75624.0375772 1.05120893977
0.000283425516301 24.9704737953 9405.65061008 106783.938397 1.04135766142
0.000236187930251 24.5158747409 11081.2996551 150969.437687 1.03352020895
0.000196823275209 24.094339742 13068.9164386 213658.003373 1.02724554294
0.000164019396007 23.7074484631 15430.8771067 302727.199312 1.02220333581
0.000136682830006 23.3511654328 18238.7724087 429375.91573 1.01813422534
0.000113902358339 23.0260832149 21581.8345732 609693.664154 1.01484133808
9.49186319488e-05 22.7271827596 25562.0182063 866562.135334 1.01216708448
7.90988599573e-05 22.4564910602 30309.0747007 1232986.98627 1.00999158935
6.59157166311e-05 22.2092368664 35970.4328209 1755952.34087 1.00821657618
5.49297638592e-05 21.9882180982 42734.9607758 2503407.88898 1.00676683143
4.5774803216e-05 21.7873863565 50813.5637291 3571981.55319 1.00557928845
3.81456693467e-05 21.6065614087 60470.2023718 5100963.55866 1.00460523941
3.17880577889e-05 21.4451897139 72022.2864178 7290527.44696 1.00380524726
2.64900481574e-05 21.3034103211 85855.3553665 10428952.3018 1.00314749568
2.20750401312e-05 21.1766616535 102413.451236 14928340.7207 1.00260554735
1.8395866776e-05 21.0638840076 122241.650338 21382328.0183 1.00215852275
1.532988898e-05 20.9664200744 146011.236522 30648082.4991 1.00178962227
1.27749074833e-05 20.8811079736 174500.542354 43953661.2028 1.00148471862
1.06457562361e-05 20.8070667245 208658.147804 63068843.7666 1.00123249029
8.87146353009e-06 20.7415447411 249601.293574 90533143.2529 1.00102357394
7.39288627507e-06 20.6867366914 298730.087993 130023238.884 1.00085054055
6.16073856256e-06 20.638940857 357647.861638 186800868.955 1.00070701944
5.13394880214e-06 20.5975107477 428315.913592 268453280.766 1.00058791268
4.27829066845e-06 20.5627456877 513111.587887 385920255.95 1.00048903991
3.5652422237e-06 20.5340570848 614874.849684 554949835.403 1.00040692293
2.97103518642e-06 20.5085113779 736931.886301 798133595.9 1.00033865168
2.47586265535e-06 20.4873965089 883407.799417 1148129084.98 1.00028189919
2.06321887946e-06 20.4693936974 1059157.83104 1651853079.22 1.00023469572
1.71934906622e-06 20.4548517282 1270086.45458 2376978568.52 1.00019543123
1.43279088851e-06 20.4417162011 1523125.0092 3420651081.83 1.00016274813
1.26701064886e-06 20.4345857374 1721815.36292 4372827567.79 1.00014386385
1.19399240709e-06 20.430761367 1826770.50923 4923097826.57 1.00013554615
1e-06 20.4217418609 2180187.2118 7015357811.86 1.00011347021
9.94993672579e-07 20.4220839654 2191193.56667 7086249902.42 1.00011290396
8.29161393815e-07 20.4150654462 2628528.6151 10200692951.4 1.00009405208
6.9096782818e-07 20.408362964 3153198.76957 14684175296.4 1.00007834946
5.75806523483e-07 20.4026672741 3782782.50685 21139311092.5 1.00006527193
4.79838769569e-07 20.3986989879 4538456.11402 30434687323.5 1.00005438196
3.99865641308e-07 20.3953027269 5445240.58597 43818652988.2 1.00004531024
3.33221367756e-07 20.3923402969 6533339.59382 63089695155.8 1.00003775269
2.7768447313e-07 20.3893531443 7838859.07653 90835853071.3 1.00003145572
2.31403727609e-07 20.3871776576 9405627.23069 1.30789672042e+11 1.00002621013
1.92836439674e-07 20.3857850631 11285981.7085 1.88324262927e+11 1.00002184016
1.60697033062e-07 20.3843133103 13542200.2997 2.71167360258e+11 1.00001819874
1.33914194218e-07 20.3823181875 16249049.8217 3.9044278029e+11 1.00001516407
1.11595161848e-07 20.3820756101 19498627.7231 5.62230912226e+11 1.00001263654
9.29959682069e-08 20.3812628877 23397420.2731 8.09580230814e+11 1.00001053
7.74966401724e-08 20.3799834983 28075141.8612 1.1657223521e+12 1.00000877443
6.4580533477e-08 20.3795147972 33689395.4232 1.67860158147e+12 1.00000731184
5.38171112308e-08 20.3797177402 40427677.0901 2.41721034811e+12 1.00000609325
4.48475926924e-08 20.3787168509 48510829.9259 3.48061195296e+12 1.00000507746
3.73729939103e-08 20.3780025348 58210955.4253 5.01190552846e+12 1.00000423106
3.11441615919e-08 20.3780067516 69853160.9651 7.21714545444e+12 1.00000352588
2.59534679933e-08 20.3781748533 83824484.635 1.03927751855e+13 1.00000293826
2.16278899944e-08 20.3774259284 100585684.769 1.49650462616e+13 1.00000244846
1.8023241662e-08 20.3771770392 120701347.463 2.15494034098e+13 1.00000204035
1.50193680517e-08 20.3770472237 144840694.222 3.10309432219e+13 1.00000170028
1.2516140043e-08 20.3771283756 173809525.264 4.46847361971e+13 1.00000141691
1.04301167025e-08 20.3769710054 208569819.544 6.43455231872e+13 1.00000118075
8.69176391878e-09 20.3767551736 250281132.459 9.26565719649e+13 1.00000098395
7.24313659899e-09 20.3770816032 300342170.266 1.33427601065e+14 1.00000081997
6.03594716582e-09 20.3773639947 360415598.995 1.92138408208e+14 1.00000068332
5.02995597152e-09 20.3774868017 432501325.307 2.76680975265e+14 1.00000056943
4.19162997627e-09 20.3767999557 518984096.838 3.98407175168e+14 1.00000047451


==> data_epsilon=0.80/Jc0.55-0.80.dat <==
peclet sigma/nT eta/eta0 etaB*d T/T0
0.00285523727388 42.028007177 1482.71379075 1547.9679325 14695.3551195
0.00285523727388 42.028007177 1482.71379075 1547.9679325 14695.3551195
0.00285508953999 42.0276953305 1482.77951011 1548.11664584 654.499236342
0.00285380965524 42.0249748409 1483.34848665 1549.40526396 145.008799462
0.00285238275041 42.0217135145 1483.97535984 1550.83547094 91.1081803887
0.00285095655904 42.018567625 1484.60656764 1552.27125326 69.5497955549
0.00284953108076 42.0152848516 1485.23319678 1553.70329425 57.3721780837
0.00284810631522 42.0118149952 1485.85346468 1555.12972171 49.3742125171
0.0028480772763 42.0117449482 1485.86613699 1555.15884104 49.2395880917
0.00281962525206 41.9475431943 1498.56599076 1584.27773243 16.9234324805
0.00279142899954 41.8836256056 1511.39651528 1613.98192888 11.480648048
0.00276351470955 41.8181915502 1524.27806762 1644.17960733 9.0130266208
0.00273587956245 41.7529713308 1537.27351803 1674.94676308 7.56354747297
0.00270852076683 41.6907936112 1550.48913126 1706.41002414 6.59853529268
0.00268143555916 41.626911473 1563.75085 1738.38926566 5.89685833465
0.00265462120357 41.5636829036 1577.14708508 1770.99149628 5.36221933912
0.00262807499153 41.4989331054 1590.59609446 1804.13484856 4.93746137662
0.00260179424162 41.4371938191 1604.2724383 1838.02752739 4.59349612335
0.0025757762992 41.3746952006 1618.03308769 1872.51839538 4.30638047518
0.00254962523034 41.3107380011 1632.10215846 1908.17335928 4.05919184144
0.00214648024933 40.2727621494 1889.92797771 2624.61251092 2.33854993509
0.00178873354111 39.2460093938 2210.09319077 3683.08526497 1.79737377505
0.00149061128426 38.2843472206 2587.12597012 5173.68529742 1.53769042005
0.00124217607022 37.3886347032 3031.91611768 7275.80180734 1.38581697696
0.0010981982947 36.8199426794 3377.24896137 9167.04047751 1.31514901184
0.00103514672518 36.5561033557 3557.28546423 10243.8601882 1.28731201681
0.000862622270984 35.7890045336 4179.16661525 14441.6181182 1.21930586968
0.000718851892486 35.0779112974 4915.35669363 20382.7348807 1.17029927176
0.000599043243739 34.421215619 5788.00320786 28801.6538114 1.13393347587
0.000499202703116 33.8190256875 6824.09237371 40748.7983125 1.10636743659
0.000416002252596 33.2708289855 8056.1709534 57727.1116582 1.08513117796
0.000350383674308 32.7956464102 9428.29291419 80211.3897784 1.06940894963
0.00034666854383 32.7685937609 9521.47215889 81872.2079726 1.06854766958
0.000288890453192 32.309753842 11265.7781013 116245.149358 1.05546694107
0.000240742044327 31.8953711821 13345.5491844 165246.147501 1.04507080186
0.000200618370272 31.5215670412 15826.9720424 235165.697911 1.03675103957
0.000167181975227 31.1858107778 18790.0666736 335031.549779 1.03005592919
0.000139318312689 30.883069355 22329.1907874 477762.012757 1.02464094667
0.000116098593907 30.615765924 26563.1088892 682022.621715 1.02024754835
9.67488282562e-05 30.3763018192 31626.4116288 974430.888993 1.01666770137
8.06240235469e-05 30.1652165838 37687.9672409 1393429.76449 1.01374372381
6.71866862891e-05 29.9785010765 44945.6252381 1994118.86313 1.01134864131
5.59889052409e-05 29.8173926346 53644.8977823 2856099.17349 1.00938355585
4.66574210341e-05 29.6755515623 64067.6513753 4093218.33848 1.00776686513
3.88811841951e-05 29.5517289982 76560.3914867 5869640.45113 1.00643473946
3.24009868292e-05 29.4447594736 91539.9154887 8421687.20006 1.0053355835
2.70008223577e-05 29.3552688594 109514.041014 12090371.6265 1.0044278053
2.25006852981e-05 29.27636197 131063.601054 17363336.7424 1.00367648017
1.87505710817e-05 29.2077453898 156907.704313 24944603.5564 1.0030541848
1.56254759014e-05 29.1502916853 187918.866891 35849571.4857 1.00253851562
1.30212299179e-05 29.1031949516 225138.306425 51539977.5053 1.00211088608
1.08510249316e-05 29.0622518742 269785.891703 74113156.5414 1.00175581919
9.04252077629e-06 29.0273269357 323354.018748 106594693.408 1.00146088657
7.53543398024e-06 28.9979648717 387632.323054 153341092.061 1.00121580204
6.27952831687e-06 28.9736691343 464769.057701 220626167.506 1.00101206203
5.23294026406e-06 28.9533607534 557331.947111 317478996.027 1.00084261556
4.36078355338e-06 28.9349241898 668372.467386 456878643.368 1.00070160894
3.63398629448e-06 28.9212450971 801667.79019 657594219.307 1.00058431209
3.02832191207e-06 28.9090531187 961595.808987 946536487.613 1.0004866621
2.52360159339e-06 28.8986337521 1153499.07812 1362521286.8 1.0004053644
2.10300132783e-06 28.8900419552 1383787.36025 1961447325.45 1.00033767468
1.75250110652e-06 28.8844595693 1660223.96735 2823938377.2 1.00028132138
1.46041758877e-06 28.8767528326 1991737.19848 4065386277.53 1.00023435818
1.22768719222e-06 28.8725194987 2368959.80483 5751972539.49 1.00019697306
1.21701465731e-06 28.8716288359 2389660.5328 5853117456.71 1.00019525429
1.01417888109e-06 28.8678452103 2867216.84149 8427384584.6 1.00016268396
1e-06 28.8665434933 2907739.64562 8667669736.86 1.00016040184
8.45149067574e-07 28.8655096377 3440381.84085 12134451976.4 1.0001355544
7.04290889645e-07 28.862156642 4127978.65044 17471581124.6 1.00011294569
5.86909074704e-07 28.8586564664 4952973.64995 25156025724.2 1.00009410778
4.89090895587e-07 28.8566926521 5943163.92367 36222211975.3 1.00007841627
4.07575746323e-07 28.8558068026 7131577.77482 52158384024.8 1.00006534382
3.39646455269e-07 28.8543599159 8557464.22024 75104306929.7 1.00005444971
2.83038712724e-07 28.8528123058 10268406.2865 1.08144401318e+11 1.00004537181
2.35865593937e-07 28.8523274746 12321880.4883 1.55725321108e+11 1.00003780885
1.96554661614e-07 28.8515685414 14785867.6475 2.24238563857e+11 1.0000315063
1.63795551345e-07 28.8508594879 17742605.1256 3.22895596306e+11 1.00002625443
1.36496292787e-07 28.849701682 21290271.7225 4.64950999116e+11 1.00002187769
1.13746910656e-07 28.8501166584 25548693.5561 6.69539069288e+11 1.00001823159
9.47890922135e-08 28.8490053345 30657251.2859 9.64099120662e+11 1.00001519235
7.89909101779e-08 28.8485299321 36788095.3026 1.38827985593e+12 1.00001266004
6.58257584816e-08 28.8484362591 44145571.0191 1.99911650126e+12 1.00001054997
5.48547987347e-08 28.849498755 52976636.2953 2.87883378615e+12 1.00000879195
4.57123322789e-08 28.8470683187 63566607.9117 4.1451714112e+12 1.00000732599
3.80936102324e-08 28.8473480683 76280669.2322 5.96910471803e+12 1.00000610504
3.17446751937e-08 28.8473765226 91536893.3681 8.59551927233e+12 1.00000508754
2.64538959947e-08 28.8484946318 109848529.548 1.23780274995e+13 1.00000423977
2.20449133289e-08 28.8474387478 131813410.778 1.78237072097e+13 1.00000353301
1.83707611074e-08 28.846708788 158172090.423 2.56654889223e+13 1.0000029441
1.53089675895e-08 28.8480312106 189815209.826 3.69599983315e+13 1.00000245353
1.27574729913e-08 28.8479788521 227777838.378 5.32223009995e+13 1.0000020446
1.06312274927e-08 28.8474631296 273328519.606 7.66387433256e+13 1.0000017038
8.85935624395e-09 28.8469562297 327988460.1 1.10357851176e+14 1.00000141981
7.38279686995e-09 28.847389193 393592059.446 1.58917690849e+14 1.00000118319
6.15233072496e-09 28.8476584045 472314879.062 2.28843610432e+14 1.000000986
5.1269422708e-09 28.8476739675 566778160.643 3.29534976802e+14 1.00000082167
4.27245189233e-09 28.8471323369 680121022.895 4.74521457033e+14 1.00000068471
3.56037657695e-09 28.8483875593 816180740.319 6.83340630965e+14 1.00000057062


==> data_epsilon=0.80/Jc0.56-0.80.dat <==
peclet sigma/nT eta/eta0 etaB*d T/T0
0.00238850064095 50.2404637307 1996.87926101 2306.8042331 3345.36344768
0.00238850064095 50.2404637307 1996.87926101 2306.8042331 3345.36344768
0.00238730639062 50.2371345618 1997.74581133 2308.95975596 145.22502923
0.00238707208837 50.2364660688 1997.91531328 2309.38231775 128.966809655
0.00238611273743 50.2334485561 1998.59853172 2311.10086574 91.400154462
0.00238491968106 50.2296856024 1999.44854233 2313.24040484 69.6969317221
0.00238372722122 50.2260703627 2000.30478608 2315.38872116 57.5656699082
0.00238253535761 50.2225980386 2001.16708076 2317.54561554 49.6617852623
0.00235871000403 50.1591538234 2018.82735939 2361.61407217 17.1534006856
0.00233512290399 50.0949123733 2036.60781986 2406.47834873 11.6386654408
0.00231177167495 50.0312182247 2054.56397507 2452.2177177 9.14487822002
0.0022886539582 49.9677999881 2072.68652993 2498.83619222 7.67744881587
0.00226770219289 49.9086537428 2089.36042546 2542.21127044 6.76360349382
0.00226576741862 49.9030465268 2090.90962384 2546.26868781 6.69233343297
0.00224310974444 49.8407118457 2109.39175323 2594.72309304 5.98201596489
0.00222067864699 49.7772966198 2127.98772916 2644.03803337 5.43885844743
0.00219847186052 49.7153516165 2146.80764641 2694.36555353 5.00962823354
0.00217648714192 49.6524890388 2165.75062163 2745.59602379 4.65920797777
0.0021547222705 49.5905030138 2184.8958634 2797.84555615 4.36770355082
0.00179560189208 48.5074830869 2564.61522347 3940.90945557 2.36950717872
0.00149633491007 47.4976840886 3013.47196617 5556.77283212 1.81866123044
0.00124694575839 46.5711472112 3545.6258362 7845.66276003 1.55427561233
0.00103912146532 45.7204357299 4177.0298017 11091.3791845 1.39936749257
0.000876270622839 44.9919107237 4874.38371821 15348.4936066 1.30413017372
0.000865934554437 44.9430457173 4927.20871993 15700.0192466 1.29868429072
0.000721612128697 44.2310516026 5818.98141533 22249.8681284 1.22893320613
0.000601343440581 43.5842554942 6880.66768118 31571.2880205 1.17854738209
0.000501119533818 43.0002253758 8146.15987368 44853.4540338 1.14105141113
0.000417599611515 42.4746758407 9655.91683181 63799.5661984 1.1125246273
0.000347999676262 42.0024003422 11458.2633463 90849.8584169 1.09045220683
0.000344403515505 41.9765612925 11570.7846796 92699.9567061 1.08935023684
0.000289999730219 41.5805591507 13611.8219802 129509.89821 1.07315255756
0.000241666441849 41.2064401761 16187.2203617 184816.280824 1.05945474357
0.000201388701541 40.8745130628 19268.1944075 263991.66372 1.04851579411
0.000167823917951 40.5825958833 22956.7020163 377433.058686 1.03972221975
0.000139853264959 40.3263839031 27374.1220889 540072.278056 1.0326127908
0.000116544387466 40.104565523 32668.2583467 773426.259215 1.02683953798
9.71203228881e-05 39.9082799547 39010.042355 1108282.81607 1.02212953079
8.09336024067e-05 39.7413239496 46616.2129447 1589250.70484 1.01827780863
6.74446686723e-05 39.5966677445 55735.839032 2280190.92596 1.01511729016
5.62038905602e-05 39.4750810174 66677.6338522 3273392.59583 1.01251893385
4.68365754668e-05 39.3655788217 79791.2075185 4700609.77537 1.0103760163
3.90304795557e-05 39.275929626 95531.394027 6753462.97293 1.00860813916
3.25253996298e-05 39.1990936834 114413.405864 9705961.58023 1.00714645728
2.71044996915e-05 39.136634607 137077.322112 13954314.6563 1.00593697252
2.25870830762e-05 39.0791865188 164251.330002 20064717.1064 1.00493406162
1.88225692302e-05 39.0328998821 196868.142576 28858970.6129 1.00410260261
1.56854743585e-05 38.9961787809 236019.521194 41517822.0534 1.00341268676
1.30712286321e-05 38.9639053593 282989.028389 59736184.8592 1.00283952376
1.08926905267e-05 38.9354746648 339339.0486 85957340.1242 1.00236313954
9.07724210561e-06 38.9114873608 406955.986979 123702312.478 1.00196709794
7.56436842134e-06 38.893198163 488117.651174 178047604.587 1.00163780483
6.30364035111e-06 38.8766471253 585491.918689 256279444.212 1.00136379011
5.25303362593e-06 38.8640561442 702362.754481 368922877.89 1.00113580038
4.37752802161e-06 38.8515317221 842563.691289 531077742.627 1.00094597106
3.64794001801e-06 38.8443655037 1010889.93511 764610889.834 1.00078800835
3.03995001501e-06 38.8337212433 1212735.51328 1100737970.86 1.00065638576
2.53329167917e-06 38.8288541036 1455100.22127 1584864017.67 1.00054684474
2.11107639931e-06 38.821084452 1745770.86695 2281747516.51 1.00045556081
1.75923033276e-06 38.8182791268 2094773.65492 3285478988.27 1.00037957054
1.4660252773e-06 38.8140007442 2513451.33366 4730568302.9 1.00031624889
1.22168773108e-06 38.8108331705 3015895.45594 6811462433.86 1.00026350187
1.18613781492e-06 38.8100046899 3106219.00685 7225721462.78 1.00025582631
1.01807310923e-06 38.806258654 3618647.97768 9807349805.66 1.00021954695
1e-06 38.8062066151 3684043.25757 10165038229.0 1.00021564815
8.48394257696e-07 38.8069758495 4342457.82658 14122844725.7 1.0001829508
7.06995214746e-07 38.8030059165 5210416.31455 20334815951.3 1.00015243759
5.89162678955e-07 38.8031571416 6252523.94503 29282249089.7 1.00012702779
4.90968899129e-07 38.8003187136 7502479.89192 42163354239.2 1.00010584595
4.09140749275e-07 38.8014931968 9003248.38981 60717067950.5 1.00008820568
3.40950624395e-07 38.8013347476 10803853.9492 87432220810.7 1.00007350308
2.8412552033e-07 38.7987678212 12963767.0561 1.25894068815e+11 1.00006124758
2.36771266941e-07 38.7984683262 15556400.3837 1.81286059703e+11 1.0000510386
1.97309389118e-07 38.7973974182 18667165.1986 2.61044720465e+11 1.00004253054
1.64424490931e-07 38.7983753751 22401162.8851 3.75913872807e+11 1.0000354427
1.3702040911e-07 38.795937331 26879706.2667 5.41281961178e+11 1.00002953351
1.14183674258e-07 38.7969540495 32256492.8384 7.79466450911e+11 1.00002461175
9.51530618816e-08 38.7954522305 38706293.0386 1.1223882403e+12 1.00002050889
7.92942182347e-08 38.796943969 46449337.6185 1.61630121265e+12 1.00001709133
6.60785151956e-08 38.7938371683 55734741.6309 2.32728736563e+12 1.00001424158
5.50654293296e-08 38.7970920613 66887301.4861 3.35157498784e+12 1.00001186895
4.58878577747e-08 38.7956642979 80261807.9772 4.82609037205e+12 1.0000098904
3.82398814789e-08 38.7950140928 96312555.3725 6.94945366278e+12 1.00000824184
3.18665678991e-08 38.7933700516 115570168.648 1.00067891923e+13 1.0000068679
2.65554732492e-08 38.7968122196 138696507.943 1.44110550284e+13 1.00000572375
2.2129561041e-08 38.7962407213 166433357.841 2.07516135538e+13 1.00000476972
1.84413008675e-08 38.794819305 199712712.068 2.98812286892e+13 1.00000397461
1.53677507229e-08 38.7929691384 239643825.066 4.30269172148e+13 1.00000331202
1.28064589358e-08 38.795866795 287594070.43 6.19633888236e+13 1.00000276022
1.06720491132e-08 38.7964882799 345118413.001 8.92287092692e+13 1.00000230022
8.89337426096e-09 38.7948198689 414124285.764 1.28483815771e+14 1.00000191676
7.41114521747e-09 38.7941945568 496941132.87 1.85013712529e+14 1.00000159728
6.17595434789e-09 38.7953929099 596347780.065 2.6642797575e+14 1.00000133111
5.14662862324e-09 38.7961155877 715630666.546 3.83663431802e+14 1.00000110927
4.28885718604e-09 38.7936771462 858702824.65 5.52440617213e+14 1.00000092434
3.57404765503e-09 38.7952481118 1030485117.8 7.95546703468e+14 1.00000077031
2.97837304586e-09 38.7943299119 1236552874.13 1.14556013941e+15 1.00000064191


==> data_epsilon=0.80/Jc0.57-0.80.dat <==
peclet sigma/nT eta/eta0 etaB*d T/T0
0.00199054951596 60.2847737265 2706.74792387 3470.2593004 7840.79856018
0.00199054951596 60.2847737265 2706.74792387 3470.2593004 7840.79856018
0.00198989455702 60.2827956547 2707.54998634 3472.43015467 196.415622755
0.00198955424121 60.2817111718 2707.9643993 3473.55569342 148.568779864
0.00198855946409 60.2779605025 2709.15048764 3476.81551849 93.0505663993
0.00198756518435 60.2736195985 2710.31054405 3480.04431071 70.6087838132
0.00198657140176 60.2691396389 2711.46482711 3483.26804655 58.088083974
0.00198557811606 60.2652154922 2712.6446049 3486.52690491 50.0692882286
0.0019657223349 60.2041671259 2737.26940331 3553.71397851 17.3859656878
0.00195052056477 60.156753346 2756.43031993 3606.48046968 12.6630513824
0.00194606511155 60.1381598276 2761.88715775 3621.89339761 11.7820397364
0.00192660446044 60.0768669988 2786.94165818 3691.66611862 9.26426361285
0.00190733841583 60.0180768559 2812.33778499 3762.93594581 7.78433117533
0.00188826503167 59.9549443264 2837.75708043 3835.30021828 6.78541094998
0.00186938238136 59.8928001782 2863.45020713 3909.11628947 6.06329189603
0.00185068855754 59.8312793293 2889.40295009 3984.39027939 5.51279415616
0.00183218167197 59.7699907301 2915.5991611 4061.12523279 5.07679385875
0.00181385985525 59.709776698 2942.08272875 4139.40815914 4.72198727413
0.00179572125669 59.6495333919 2968.80238122 4219.19371885 4.42629770381
0.00149643438058 58.589515301 3499.25337515 5967.67017748 2.39753567389
0.00124702865048 57.6287838271 4130.24853223 8452.53258874 1.83856353899
0.00103919054207 56.7567281924 4881.29808215 11987.4620017 1.56967967549
0.000865992118391 55.9700754666 5776.37148724 17022.6933604 1.4118673895
0.00072302906966 55.2623096417 6831.0338253 24111.1417927 1.30989324443
0.000721660098659 55.2582570851 6843.49023296 24200.930153 1.30903668411
0.000601383415549 54.6211218283 8117.50062626 34447.5217737 1.2376657669
0.000501152846291 54.054361609 9639.9260841 49089.7253675 1.18598070577
0.000417627371909 53.5522726714 11460.4616868 70032.6013146 1.14740524807
0.000348022809924 53.107903643 13638.4373161 100010.132493 1.11796352598
0.000339042121679 53.0488770647 13984.1379854 105261.400336 1.11432982907
0.00029001900827 52.7178901291 16245.9353273 142956.977276 1.09511522926
0.000241682506892 52.3780076231 19369.4335415 204530.840349 1.07715118431
0.000201402089077 52.0804600247 23111.2802117 292851.283634 1.06287608188
0.00016783507423 51.8240064627 27596.9713284 419629.292914 1.05144176006
0.000139862561859 51.6020645364 32974.5411678 601678.346354 1.04221881207
0.000116552134882 51.413846394 39425.1201324 863256.569924 1.03474089147
9.71267790685e-05 51.2472224031 47156.8196055 1239060.80807 1.02864512603
8.09389825571e-05 51.1094264244 56436.0265166 1779449.99357 1.02366301822
6.74491521309e-05 50.9909218894 67566.2057945 2556466.68033 1.01957548742
5.62076267758e-05 50.8939756075 80925.294986 3674312.94022 1.01621493589
4.68396889798e-05 50.8040589093 96938.7847103 5281662.76514 1.01344264861
3.90330741498e-05 50.7333650053 116164.673141 7595011.18884 1.01115509713
3.25275617915e-05 50.672851343 139231.337313 10923770.9138 1.0092631338
2.71063014929e-05 50.6254520948 166921.320836 15715516.1012 1.00769711299
2.25885845775e-05 50.5791051133 200122.207692 22609625.3835 1.00639806987
1.88238204812e-05 50.5438284646 239979.157755 32535152.9104 1.00532088221
1.56865170677e-05 50.5166798437 287820.309218 46825455.3039 1.00442676252
1.30720975564e-05 50.4921423449 345216.607293 67395903.4743 1.00368376904
1.08934146303e-05 50.4701298178 414079.328218 97007791.094 1.00306610968
9.07784552528e-06 50.45135148 496710.314886 139639244.493 1.00255250646
7.56487127106e-06 50.4382622948 595897.737013 201028343.398 1.00212540472
6.30405939255e-06 50.424808171 714886.541557 289403597.108 1.00176991315
5.25338282713e-06 50.416540412 857723.192683 416672850.062 1.00147414163
4.37781902261e-06 50.4061465678 1029055.63797 599885206.608 1.00122782055
3.64818251884e-06 50.402077372 1234767.07704 863764961.725 1.0010228394
3.04015209903e-06 50.3920235993 1481424.93159 1243573438.07 1.00085201438
2.53346008253e-06 50.3897163366 1777628.5232 1790663759.25 1.00070985343
2.11121673544e-06 50.3825648524 2132851.48316 2578189855.69 1.00059137304
1.75934727953e-06 50.3816337868 2559374.48189 3712524783.78 1.00049274104
1.46612273294e-06 50.377842841 3071018.28335 5345633428.36 1.00041054447
1.22176894412e-06 50.3753688778 3685040.96554 7697334116.31 1.00034207433
1.14949560272e-06 50.3738813715 3916618.43148 8695429712.77 1.00032182139
1.01814078677e-06 50.3711141852 4421675.67333 11083224961.6 1.00028501754
1e-06 50.3711595921 4501892.40711 11488999517.8 1.0002799377
8.48450655639e-07 50.3735706297 5306269.56587 15960622257.4 1.0002375121
7.07042213032e-07 50.3690038598 6366946.21175 22981212429.7 1.00019789901
5.89201844194e-07 50.3701022857 7640502.07129 33093667575.7 1.00016491264
4.91001536828e-07 50.3671221416 9168060.02573 47652061810.8 1.00013741435
4.09167947357e-07 50.3690599593 11002095.3077 68621609044.2 1.00011451308
3.40973289464e-07 50.3697443841 13202693.7676 98816459743.1 1.00009542659
2.84144407887e-07 50.3667704446 15842297.1021 1.42287300581e+11 1.00007951588
2.36787006572e-07 50.3668179773 19010774.4637 2.04893906203e+11 1.0000662622
1.97322505477e-07 50.3651805001 22812187.6845 2.95037632641e+11 1.00005521594
1.64435421231e-07 50.3671151354 27375676.7398 4.24870510569e+11 1.00004601452
1.37029517692e-07 50.3641815876 32848898.7476 6.11777901175e+11 1.00003834283
1.14191264744e-07 50.3656240445 39419807.4688 8.80985408849e+11 1.00003195302
9.51593872863e-08 50.3633334719 47301617.64 1.26856129337e+12 1.00002662613
7.92994894052e-08 50.3658083747 56764730.5045 1.82681802965e+12 1.00002218941
6.60829078377e-08 50.3621302368 68112702.0757 2.63042585268e+12 1.00001848974
5.50690898647e-08 50.3665581919 81742428.8427 3.78814626118e+12 1.00001540941
4.58909082206e-08 50.364129594 98086184.8184 5.45466758774e+12 1.00001284052
3.82424235172e-08 50.3634563897 117701848.471 7.8546163343e+12 1.00001070026
3.18686862643e-08 50.3615594012 141236898.14 1.13102214949e+13 1.00000891653
2.65572385536e-08 50.3661605492 169499762.241 1.62882069448e+13 1.0000074311
2.2131032128e-08 50.3653766058 203396548.797 2.34546529259e+13 1.00000619248
1.84425267733e-08 50.3632773092 244065685.147 3.37732924385e+13 1.00000516018
1.53687723111e-08 50.3610162397 292865673.322 4.86313576986e+13 1.00000429995
1.28073102593e-08 50.3647125118 351464602.013 7.00342949105e+13 1.00000358355
1.06727585494e-08 50.3658064772 421766683.356 1.00851575208e+14 1.00000298636
8.89396545782e-09 50.3636803925 506098655.255 1.45220137884e+14 1.00000248852
7.41163788151e-09 50.3627119617 607306708.331 2.09112977494e+14 1.00000207373
6.17636490126e-09 50.364086471 728787939.683 3.01130905892e+14 1.00000172815
5.14697075105e-09 50.3650581789 874562400.808 4.33636870768e+14 1.00000144016
4.28914229254e-09 50.3622188713 1049415717.3 6.24401891546e+14 1.00000120006
3.57428524379e-09 50.3643162845 1259351306.22 8.99176169857e+14 1.00000100009
2.97857103649e-09 50.3626778978 1511172406.36 1.29477156339e+15 1.00000083338
2.48214253041e-09 50.36371461 1813444216.48 1.86450943129e+15 1.0000006945


==> data_epsilon=0.80/Jc0.58-0.80.dat <==
peclet sigma/nT eta/eta0 etaB*d T/T0
0.00169371846408 70.8500250891 3516.21155577 4897.0076762 91634.8494828
0.00169371846408 70.8500250891 3516.21155577 4897.0076762 91634.8494828
0.00169287160485 70.8471029033 3517.82544351 4901.70618148 150.566840244
0.00169202516905 70.8440764022 3519.43488377 4906.40196197 94.7844228517
0.00169117915646 70.8411955638 3521.05229389 4911.1123302 72.3867165712
0.00169033356688 70.8379211178 3522.65086805 4915.79989805 59.6791151293
0.0016894884001 70.8348934386 3524.26243786 4920.50907108 51.4389614077
0.00168543888904 70.8199506711 3531.98475213 4943.1389618 32.8516929693
0.0016725935161 70.7739236785 3556.79696701 5016.09411117 17.6088579892
0.00165586758094 70.712100697 3589.58586505 5113.47047659 11.935659309
0.00163930890513 70.6531201018 3622.82001027 5212.94292162 9.37911581608
0.00162291581608 70.5942862633 3656.36690658 5314.35775057 7.87369830336
0.00160668665792 70.5348762116 3690.19173428 5417.69752591 6.8642438299
0.00159061979134 70.4756223715 3724.33508636 5523.05510761 6.13337937982
0.00157471359342 70.4170928171 3758.83035339 5630.51550418 5.57620517368
0.00157159063089 70.40415023 3765.60741434 5651.87592494 5.48030613658
0.00155896645749 70.3587442859 3793.65225961 5740.0775276 5.13486036893
0.00154337679291 70.3011591932 3828.83570312 5851.83099983 4.77549711275
0.00152794302499 70.2413745305 3864.22184938 5965.56938714 4.47525755524
0.00127328585415 69.2603574867 4572.30323558 8470.44293238 2.42323559347
0.00106107154513 68.3756073999 5416.67451268 12041.6245324 1.85625925363
0.000884226287607 67.5899374006 6425.3210492 17140.694733 1.58326613827
0.000736855239673 66.883010289 7629.74188829 24424.443653 1.4226738224
0.000627823653768 66.3346158666 8881.34529111 33368.6080606 1.32866352192
0.00061404603306 66.2613871543 9070.5955781 34844.311198 1.31793267109
0.00051170502755 65.7123125099 10794.5185613 49760.0265487 1.2450779216
0.000426420856292 65.2366580621 12859.6597398 71135.7720784 1.19222328438
0.000355350713577 64.8191301636 15332.826358 101779.903654 1.15267380246
0.000335545909843 64.6979993853 16207.4657554 113935.791391 1.14229629305
0.000296125594647 64.4539776514 18295.7403763 145737.411953 1.12241786943
0.000246771328873 64.140825304 21848.2197074 208842.25052 1.09888898512
0.000205642774061 63.8716209592 26107.8251083 299470.640161 1.08034664013
0.000171368978384 63.6403346662 31215.9428995 429676.161744 1.06558197334
0.000142807481987 63.4419459318 37342.3585282 616804.867992 1.05372839371
0.000119006234989 63.2770032286 44694.3265649 885889.781475 1.04415255451
9.91718624906e-05 63.1300642795 53508.6473444 1272718.95687 1.03636768542
8.26432187422e-05 63.0128828542 64091.1901221 1829313.42917 1.03001933025
6.88693489518e-05 62.9091000763 76782.7576352 2629872.76854 1.02481770549
5.73911241265e-05 62.827253468 92019.4331834 3782089.76534 1.02054718375
4.78259367721e-05 62.7483683586 110284.673688 5439371.07022 1.01702757812
3.98549473101e-05 62.6911759422 132220.984789 7825555.17992 1.01412624477
3.32124560917e-05 62.6375386798 158529.431128 11259158.1094 1.01172706432
2.76770467431e-05 62.6005705573 190123.042148 16203618.7972 1.00974286985
2.30642056193e-05 62.561068841 228003.686653 23318487.5298 1.00809742279
1.92201713494e-05 62.5315897076 273475.500015 33562799.6042 1.00673327309
1.60168094578e-05 62.504564394 328028.76909 48309543.6666 1.00560075428
1.33473412149e-05 62.4881528353 393531.167957 69547477.2968 1.00466061984
1.11227843457e-05 62.4696687097 472097.712745 100118743.213 1.00387892647
9.26898695476e-06 62.4540384951 566375.509924 144134917.944 1.00322901575
7.72415579563e-06 62.441083981 679509.635543 207511229.942 1.00268847697
6.43679649636e-06 62.4331355707 815307.765194 298778133.443 1.00223885699
5.3639970803e-06 62.4258214385 978254.700852 430190108.86 1.00186462507
4.46999756692e-06 62.415952877 1173720.06461 619375827.492 1.00155300465
3.72499797243e-06 62.4127450159 1408391.68967 891855352.426 1.00129368526
3.10416497703e-06 62.4036400944 1689823.47612 1284084354.84 1.00107762307
2.58680414752e-06 62.4016121268 2027722.27313 1849021380.29 1.00089778842
2.15567012293e-06 62.3966360173 2433072.69108 2662378463.9 1.00074795738
1.79639176911e-06 62.397459043 2919725.74063 3833875557.02 1.00062320892
1.49699314093e-06 62.3925875756 3503397.35167 5520349786.07 1.00051923278
1.24749428411e-06 62.391551293 4204006.9962 7949171661.4 1.00043263998
1.12591057612e-06 62.389638203 4657842.28329 9758383693.88 1.00039044132
1.03957857009e-06 62.3879986157 5044521.13578 11446155392.5 1.00036048029
1e-06 62.3857226066 5243984.7536 12369679019.5 1.00034673757
8.66315475073e-07 62.3912039077 6053736.36822 16483310580.5 1.00030039312
7.21929562561e-07 62.3873441603 7264034.23441 23734498842.4 1.00025029644
6.01607968801e-07 62.3848605166 8716494.06336 34176317717.8 1.00020856119
5.01339974001e-07 62.3825902962 10459412.2382 49212106591.9 1.00017378711
4.17783311667e-07 62.3862863426 12552038.3255 70869632130.8 1.00014482593
3.48152759723e-07 62.3848052915 15062088.408 1.02049847546e+11 1.00012068177
2.90127299769e-07 62.3827646144 18073914.8522 1.46946973509e+11 1.00010056232
2.41772749807e-07 62.3799578722 21687721.9989 2.11594121325e+11 1.00008379641
2.01477291506e-07 62.3828663389 26026479.8272 3.04709741143e+11 1.00006983238
1.67897742922e-07 62.3852053924 31232946.832 4.38798479432e+11 1.00005819498
1.39914785768e-07 62.3811443704 37477096.4338 6.31828678241e+11 1.00004849208
1.16595654807e-07 62.3807999271 44972267.4006 9.09828272933e+11 1.00004040943
9.71630456724e-08 62.3804251 53966396.6112 1.31014484072e+12 1.00003367404
8.0969204727e-08 62.3821567554 64761473.6359 1.88666094213e+12 1.00002806228
6.74743372725e-08 62.3807248689 77711984.5631 2.71672939689e+12 1.00002338456
5.62286143937e-08 62.3833779997 93258347.7019 3.91225671765e+12 1.00001948787
4.68571786614e-08 62.3821668139 111907844.487 5.63354029499e+12 1.00001623951
3.90476488845e-08 62.3808218672 134286518.132 8.1121231253e+12 1.00001353259
3.25397074038e-08 62.3802542695 161142355.525 1.16813510118e+13 1.00001127702
2.71164228365e-08 62.3836617052 193381389.246 1.6822064289e+13 1.00000939801
2.25970190304e-08 62.3806416276 232046432.869 2.42225998705e+13 1.00000783128
1.8830849192e-08 62.3794699424 278450489.255 3.48798886581e+13 1.00000652593
1.56923743267e-08 62.3790792096 334138494.114 5.02267250552e+13 1.00000543824
1.30769786056e-08 62.3830595838 400991778.365 7.23310991917e+13 1.00000453215
1.08974821713e-08 62.3811435142 481175354.485 1.04153583705e+14 1.00000377667
9.08123514275e-09 62.3790183152 577390754.181 1.49976050981e+14 1.00000314712
7.56769595229e-09 62.3779209697 692856716.358 2.15961714238e+14 1.00000262255
6.30641329357e-09 62.379677747 831451475.511 3.10993626909e+14 1.00000218552
5.25534441131e-09 62.3798740201 997744909.935 4.47832231816e+14 1.00000182127
4.37945367609e-09 62.3799670835 1197295678.14 6.44879375897e+14 1.00000151773
3.64954473008e-09 62.3805160626 1436767458.03 9.28634473728e+14 1.00000126478
3.04128727506e-09 62.3796535737 1724097111.5 1.33721515324e+15 1.00000105397
2.53440606255e-09 62.382089083 2068997311.19 1.9256650021e+15 1.00000087834
2.11200505213e-09 62.3799744072 2482712609.68 2.77286360318e+15 1.00000073193


==> data_epsilon=0.80/Jc0.59-0.80.dat <==
peclet sigma/nT eta/eta0 etaB*d T/T0
0.00153159697808 78.3494439028 4040.9763476 5749.54503308 6509.54416711
0.00153159697808 78.3494439028 4040.9763476 5749.54503308 6509.54416711
0.0015308311796 78.3459726641 4042.8187232 5755.04390701 149.6602959
0.00153006576401 78.3424451582 4044.65902591 5760.5438915 94.3653824024
0.00152930073112 78.3389820813 4046.50348615 5766.05386281 72.0687817388
0.00152853608076 78.3360118449 4048.37424936 5771.60540431 59.6340122786
0.00152777181272 78.3334338781 4050.26615413 5777.19121295 51.5321054811
0.00151500194836 78.2924149789 4082.26683682 5871.91648118 19.5630627965
0.00151249409459 78.283351164 4088.56222668 5890.72293498 17.8075224142
0.00149736915364 78.2293799995 4127.01357065 6006.18474983 12.0698192764
0.00148239546211 78.1794208033 4166.03834221 6124.22105217 9.48618470169
0.00146757150749 78.1271581288 4205.30642411 6244.39040037 7.96051339173
0.00145289579241 78.0791147647 4245.17214252 6367.25893992 6.94311480077
0.00143836683449 78.0277030364 4285.22917153 6492.26239627 6.20295322969
0.00142398316614 77.976335202 4325.66473181 6619.72080108 5.63834354875
0.00140974333448 77.9263045163 4366.55487476 6749.79440613 5.19179089758
0.00139564590114 77.8762705045 4407.82954361 6882.42074983 4.82784697914
0.00138168944213 77.823872639 4449.35737622 7017.43701415 4.52383322998
0.00137423374903 77.8003761533 4472.14604545 7091.64586343 4.38152188259
0.00115140786844 76.9689099825 5280.57279739 9994.09592111 2.44554846401
0.000959506557032 76.211308689 6274.31564681 14249.8432998 1.87137801709
0.000799588797527 75.5383241668 7462.69230758 20338.5743334 1.59448842291
0.000666323997939 74.9536656059 8885.91823944 29060.8645541 1.43159959829
0.000585702549622 74.5782225109 10058.4208913 37423.4965691 1.35216931026
0.000555269998282 74.4348193979 10589.2894869 41557.9661047 1.3251141682
0.000462724998569 73.9908264593 12631.3510869 59486.513535 1.25099494648
0.000385604165474 73.597054554 15076.9539336 85204.7023066 1.19708555698
0.000335437944812 73.3413429534 17271.5597933 112204.698771 1.16526948472
0.000321336804562 73.266045892 18010.9729473 122142.941736 1.15672972266
0.000267780670468 72.9763499902 21527.7084952 175190.378808 1.12580581439
0.000223150558723 72.7383916708 25749.0141808 251451.540192 1.101735777
0.000185958798936 72.5221874832 30806.9748209 361013.957877 1.08272146131
0.00015496566578 72.345825837 36878.4689867 518595.88785 1.0675735972
0.000129138054817 72.1933727185 44160.9067454 745204.405857 1.05539657545
0.000107615045681 72.071263643 52903.4547007 1071279.29475 1.04555115071
8.96792047338e-05 71.9598387563 63385.9967621 1540257.20156 1.03753913998
7.47326706115e-05 71.8716771384 75970.0072672 2215253.02319 1.03099898644
6.22772255096e-05 71.7949412772 91066.6748472 3186558.49628 1.02563767012
5.18976879247e-05 71.7340443692 109187.317844 4584752.11856 1.02123227358
4.32480732706e-05 71.6818015157 130929.357985 6597234.87949 1.01760227784
3.60400610588e-05 71.6341566015 157010.799427 9493703.82669 1.0146049348
3.00333842157e-05 71.5967835972 188314.660418 13663801.1048 1.0121273509
2.50278201797e-05 71.5634769286 225872.468216 19666720.4173 1.01007586107
2.08565168164e-05 71.5404596485 270959.783817 28310968.6882 1.00837621213
1.73804306804e-05 71.5159188007 325040.202305 40753810.1494 1.00696559067
1.44836922336e-05 71.5005843313 389964.608482 58672903.2523 1.00579498681
1.2069743528e-05 71.4826801787 467840.350953 84467824.1624 1.0048221123
1.00581196067e-05 71.4709049628 561315.941323 121613630.294 1.00401372646
8.38176633891e-06 71.4581146069 673458.586595 175092287.688 1.00334137523
6.98480528242e-06 71.4544397082 808108.742917 252119927.754 1.00278239779
5.82067106869e-06 71.4431363446 969577.090026 362995264.731 1.00231695334
4.85055922391e-06 71.4381030631 1163410.53815 522676355.245 1.00192972629
4.04213268659e-06 71.430581383 1395945.65193 752574705.018 1.00160728922
3.36844390549e-06 71.4314923453 1675156.14549 1083721395.87 1.00133897633
2.80703658791e-06 71.4256667421 2010023.43354 1560431538.51 1.00111541127
2.33919715659e-06 71.4209363076 2411868.37458 2246872597.98 1.00092923179
1.94933096383e-06 71.4166637701 2894068.91037 3235302987.46 1.00077416356
1.62444246985e-06 71.4180422398 3472949.72533 4658926225.88 1.00064504472
1.35370205821e-06 71.4184610007 4167564.10683 6708893102.73 1.00053746818
1.12808504851e-06 71.413961094 5000761.82227 9660197363.59 1.00044781177
1.1251861482e-06 71.4140208932 5013649.85311 9710046178.07 1.00044666074
1e-06 71.4104596295 5641008.04768 12292731380.1 1.00039692162
9.40070873758e-07 71.4120748163 6000755.68283 13910316776.6 1.0003731318
7.83392394799e-07 71.4116537212 7200864.35786 20030738042.5 1.00031091716
6.52826995666e-07 71.4122939016 8641114.69329 28844521359.9 1.00025908318
5.44022496388e-07 71.4097625725 10368970.0733 41534638440.8 1.00021588334
4.53352080323e-07 71.4118964379 12443135.9025 59811666592.7 1.00017990007
3.77793400269e-07 71.4086620554 14931086.7946 86124898954.1 1.00014990431
3.14827833558e-07 71.4109880105 17917887.764 1.24023894124e+11 1.00012492043
2.62356527965e-07 71.4076791338 21500469.0318 1.78586132245e+11 1.00010409282
2.18630439971e-07 71.4102527257 25801492.7118 2.57173298838e+11 1.00008674527
1.82192033309e-07 71.4080131417 30960820.2237 3.7031793597e+11 1.00007228415
1.51826694424e-07 71.4088173325 37153402.6822 5.33263833302e+11 1.00006023656
1.26522245353e-07 71.4059121287 44582269.3552 7.67868678637e+11 1.00005019446
1.05435204461e-07 71.4110651321 53502583.9583 1.10581069224e+12 1.0000418313
8.78626703843e-08 71.4097755916 64201941.3707 1.59233864186e+12 1.00003485848
7.32188919869e-08 71.406277751 77038555.9068 2.29285532863e+12 1.0000290471
6.10157433224e-08 71.4045499398 92444030.1743 3.30163178201e+12 1.00002420519
5.08464527687e-08 71.4083900578 110938802.148 4.75460545378e+12 1.00002017197
4.23720439739e-08 71.4067052563 133123421.604 6.84647031478e+12 1.00001680951
3.53100366449e-08 71.4080223862 159751052.554 9.85909910561e+12 1.00001400813
2.94250305374e-08 71.4056158411 191694802.478 1.41966242509e+13 1.00001167302
2.45208587812e-08 71.4075735159 230040069.638 2.04436993956e+13 1.00000972776
2.04340489843e-08 71.4073196234 276047102.066 2.94388224585e+13 1.00000810642
1.70283741536e-08 71.4075802647 331257731.586 4.23920590733e+13 1.00000675536
1.41903117947e-08 71.4080217394 397511735.489 6.1044942471e+13 1.0000056295
1.18252598289e-08 71.4056452372 476998207.269 8.79017916363e+13 1.00000469108
9.85438319075e-09 71.4079470574 572416300.443 1.26582660322e+14 1.00000390936
8.21198599229e-09 71.4066860301 686887430.242 1.82275811911e+14 1.00000325774
6.84332166024e-09 71.4109320685 824313929.354 2.62492776767e+14 1.00000271494
5.7027680502e-09 71.4051820823 989097067.022 3.77959162939e+14 1.00000226227
4.7523067085e-09 71.4076392651 1186957324.39 5.44279923655e+14 1.00000188529
3.96025559042e-09 71.4052792304 1424301714.3 7.83737186557e+14 1.00000157102
3.30021299202e-09 71.409829627 1709270975.78 1.128653469e+15 1.00000130927
2.75017749335e-09 71.4071126182 2051047129.51 1.62519915726e+15 1.00000109101
2.29181457779e-09 71.4066160513 2461239439.78 2.34027051204e+15 1.00000090917
1.90984548149e-09 71.4042503688 2953389479.47 3.36987789048e+15 1.00000075762


==> data_epsilon=0.80/Jc0.60-0.80.dat <==
peclet sigma/nT eta/eta0 etaB*d T/T0
0.00155128211453 77.3554547857 3700.05425633 4800.90136847 9315.32679504
0.00155126493597 77.3553927924 3700.09226509 4801.00385094 2051.3791851
0.00155115441111 77.3550441953 3700.33923343 4801.66641148 511.211786038
0.00155050647347 77.353510839 3701.81217986 4805.58510529 153.854165509
0.00154973122023 77.3518981485 3703.58679672 4810.29400838 97.13477713
0.00154895635462 77.3500240902 3705.34974221 4814.99125354 74.0841333218
0.00154818187644 77.3484372557 3707.12729067 4819.71098015 61.2147987196
0.00154740778551 77.3467833504 3708.90247413 4824.43114752 52.7762150849
0.00153193370765 77.3077562726 3744.4758213 4919.90293964 18.0130408609
0.00151661437057 77.2669522433 3780.30246338 5017.14738449 12.2006571806
0.00150144822687 77.2291610327 3816.61971733 5116.51209191 9.5840813509
0.0014864337446 77.1905804212 3853.24554162 5217.79010953 8.04250264122
0.00147156940715 77.1529599763 3890.27028462 5321.13775161 7.01106047321
0.00146062758647 77.1256573177 3918.02600015 5399.24819169 6.43678973252
0.00145685371308 77.1129450858 3927.52789975 5426.36259305 6.26211717598
0.00144228517595 77.0725391172 3965.12114847 5533.63867413 5.6907783676
0.00142786232419 77.0386367846 4003.41109926 5643.5104186 5.24168091598
0.00141358370095 77.0003073744 4041.83763891 5755.23168576 4.87352936915
0.00139944786394 76.9661984916 4080.85578093 5869.48503883 4.56832715864
0.00116620655328 76.3241605961 4856.1768376 8381.55293626 2.46587268116
0.00109580377263 76.1225300305 5154.52151765 9468.06089034 2.20760620067
0.000971838794404 75.7531434843 5783.81458069 11979.1390724 1.88465860495
0.000809865662003 75.2575336524 6895.16923669 17137.1035627 1.60435388561
0.000674888051669 74.8181947476 8225.89988905 24533.3670788 1.43914838215
0.000562406709724 74.4314486031 9820.0548175 35145.4327654 1.33109174672
0.000468672258104 74.1020698086 11731.9181814 50385.4631341 1.25580414115
0.000390560215086 73.8156617867 14023.888512 72274.6381312 1.20102251313
0.000325466845905 73.5718791728 16773.0880872 103731.760629 1.15995588283
0.000271222371588 73.3602108363 20069.7977372 148943.982927 1.12846796258
0.00023958828708 73.2320463611 22680.0246102 190538.79552 1.11113523542
0.00022601864299 73.1857112381 24026.4700178 213969.160247 1.10393351279
0.000188348869158 73.0286500499 28769.8892232 307454.355115 1.08454637035
0.000156957390965 72.9041059137 34464.9895561 441979.225813 1.06909224023
0.000130797825804 72.7910937584 41293.876465 635463.493334 1.05665721534
0.00010899818817 72.7035060413 49493.0262816 913966.352465 1.04659945507
9.08318234752e-05 72.6190302822 59322.6231306 1314582.32938 1.03841005668
7.56931862293e-05 72.5596547415 71128.9429669 1891450.78078 1.03172581566
6.30776551911e-05 72.5021927302 85287.1367714 2721532.15905 1.02624226835
5.25647126593e-05 72.4630394097 102289.295045 3916889.93014 1.02173711166
4.3803927216e-05 72.4188683065 122672.331396 5636883.34358 1.01802108895
3.650327268e-05 72.3887270142 147145.52907 8113733.61004 1.01495490597
3.04193939e-05 72.3562948925 176495.524637 11678541.7483 1.01241797367
2.53494949167e-05 72.3407363572 211749.088064 16813483.992 1.0103193101
2.11245790972e-05 72.3207647684 254028.7549 24204732.7415 1.00857855382
1.76038159144e-05 72.3059836744 304772.20306 34847691.4355 1.00713455317
1.46698465953e-05 72.2938689672 365665.366986 50172268.0065 1.00593562532
1.22248721628e-05 72.2808654854 438719.513805 72235070.6856 1.00493934577
1.14533139423e-05 72.2728021027 468221.834315 82286004.1923 1.00462528183
1.0187393469e-05 72.2708723851 526390.631027 104004120.84 1.00411131562
8.48949455747e-06 72.2645009776 631613.069253 149752730.63 1.00342285941
7.07457879789e-06 72.2603683669 757892.338819 215631600.017 1.00285018562
5.89548233158e-06 72.2503236577 909344.38362 310466340.976 1.00237341362
4.91290194298e-06 72.2518807594 1091236.77761 447081166.062 1.00197690956
4.09408495248e-06 72.2437292931 1309336.39697 643724245.884 1.00164656004
3.4117374604e-06 72.2467421954 1571269.20292 927001572.775 1.00137172002
2.84311455034e-06 72.2353975568 1885226.9668 1334672653.17 1.00114259367
2.36926212528e-06 72.2409982997 2262447.76455 1922077636.54 1.00095200865
1.9743851044e-06 72.2318978826 2714595.30859 2767443129.51 1.00079308318
1.64532092033e-06 72.2374645649 3257765.41657 3985425226.87 1.00066084443
1.37110076694e-06 72.2303891969 3908935.59793 5738450213.62 1.0005505739
1.14258397245e-06 72.2310810679 4690767.6484 8263447459.68 1.00045876336
1e-06 72.2284818321 5359403.06846 10787527036.7 1.00040147072
9.52153310378e-07 72.2274328595 5628636.87555 11898763335.2 1.00038224694
7.93461091982e-07 72.2305133127 6754652.31991 17134949966.0 1.00031852734
6.61217576651e-07 72.2293075589 8105447.47631 24673916059.2 1.00026541741
5.51014647209e-07 72.2283627579 9726409.74286 35529974366.6 1.00022116605
4.59178872675e-07 72.2280028584 11671633.5337 51162908152.0 1.00018429563
3.82649060562e-07 72.2268035375 14005727.6763 73673364398.0 1.00015357124
3.18874217135e-07 72.229827503 16807576.8757 1.06094086456e+11 1.0001279773
2.65728514279e-07 72.2271788495 20168352.6542 1.5276988225e+11 1.000106641
2.21440428566e-07 72.2291859584 24202695.731 2.19994743666e+11 1.00008886799
1.84533690472e-07 72.224662272 29041415.9104 3.16772590289e+11 1.00007405065
1.53778075393e-07 72.2297878291 34852172.266 4.56184901728e+11 1.0000617123
1.28148396161e-07 72.2255693545 41820164.1313 6.56867892843e+11 1.00005142325
1.06790330134e-07 72.2298610797 50187178.9595 9.45945971539e+11 1.0000428548
8.89919417784e-08 72.2283254589 60223334.3644 1.36213323918e+12 1.00003571125
7.4159951482e-08 72.2296328255 72269309.322 1.96150736798e+12 1.0000297597
6.17999595683e-08 72.2219426897 86713937.9544 2.82426988386e+12 1.00002479695
5.14999663069e-08 72.2296485798 104067828.123 4.06738256541e+12 1.00002066623
4.29166385891e-08 72.2270256334 124876858.806 5.85681820206e+12 1.00001722115
3.57638654909e-08 72.2264575935 149851052.032 8.43375188197e+12 1.0000143508
2.98032212424e-08 72.2258360229 179819714.923 1.21444981953e+13 1.00001195886
2.4836017702e-08 72.2263630615 215785232.501 1.74882050134e+13 1.00000996576
2.06966814184e-08 72.2282521869 258949051.796 2.51836738966e+13 1.000008305
1.72472345153e-08 72.225819391 310728395.833 3.62632689487e+13 1.00000692059
1.43726954294e-08 72.2244511852 372867011.481 5.22181180764e+13 1.00000576704
1.19772461912e-08 72.2234162807 447434002.4 7.51930125732e+13 1.00000480579
9.98103849265e-09 72.2326330393 536989321.786 1.08291755946e+14 1.00000400534
8.31753207721e-09 72.224652586 644315992.534 1.55922899882e+14 1.00000333741
6.93127673101e-09 72.2295730632 773231865.723 2.24544272404e+14 1.00000278136
5.77606394251e-09 72.2257207687 927828751.377 3.23326507034e+14 1.00000231768
4.81338661876e-09 72.2303023669 1113465129.21 4.65619704581e+14 1.00000193152
4.01115551563e-09 72.2238364733 1336038545.19 6.70432353634e+14 1.00000160945
3.34262959636e-09 72.2310435365 1603406238.77 9.655189267e+14 1.00000134134
2.78552466363e-09 72.228415169 1924017472.18 1.39029666203e+15 1.00000111775
2.32127055303e-09 72.2281848246 2308813603.52 2.00202080863e+15 1.00000093145
1.93439212752e-09 72.2210793191 2770303766.57 2.88262635586e+15 1.00000077613


==> data_epsilon=0.80/Jc0.61-0.80.dat <==
peclet sigma/nT eta/eta0 etaB*d T/T0
0.00177407926787 67.6406815141 2657.54442055 2785.94185548 14425.3733904
0.00177407926787 67.6406815141 2657.54442055 2785.94185548 14425.3733904
0.00177319222823 67.6401618437 2658.85342987 2788.70846292 157.016421332
0.00177230563212 67.6378185867 2660.09136493 2791.40255844 97.2565370623
0.0017714194793 67.6355022494 2661.33093242 2794.1003654 73.8319063564
0.00177053376956 67.6335972365 2662.58726735 2796.81778571 60.9103464484
0.00176964850268 67.6331960412 2663.90342487 2799.60009546 52.7727715911
0.00175195201765 67.6153877351 2690.10303028 2855.69119546 18.2348878085
0.00173443249748 67.5941153356 2716.42090913 2912.75662658 12.3569701843
0.0017170881725 67.5782074289 2743.2137518 2971.19796469 9.7161057881
0.00169991729078 67.5586315394 2770.12030743 3030.64715369 8.15174116839
0.00168648621091 67.5426450917 2791.52067146 3078.38256003 7.29508330782
0.00168291811787 67.5424852959 2797.43258558 3091.44254782 7.1085630541
0.00166608893669 67.5235250145 2824.89626309 3153.32591499 6.34971595943
0.00164942804732 67.5047061387 2852.63531475 3216.45452488 5.77095743658
0.00163293376685 67.4859476337 2880.64910291 3280.84962995 5.31258497372
0.00161660442918 67.466804604 2908.92119137 3346.51462689 4.93891453404
0.00160043838489 67.4414284342 2937.19905453 3413.17815352 4.625120275
0.00133369865408 67.1314750222 3508.44001158 4892.38784764 2.49403495509
0.00123893616542 67.0128883607 3770.11836268 5659.40261322 2.19202896666
0.00111141554506 66.8350791073 4191.5396432 7013.93355875 1.9027999846
0.000926179620885 66.5731842254 5010.13799187 10060.486977 1.61734831691
0.000771816350738 66.338412643 5990.96357556 14436.0122127 1.44899331332
0.000643180292282 66.1351345635 7167.12685364 20724.1582061 1.33882536454
0.000535983576901 65.9389281823 8575.03653986 29754.2517393 1.26185499816
0.000446652980751 65.7891693885 10266.6733655 42748.8114958 1.20592566864
0.000372210817293 65.6457379244 12293.1483472 61424.0811221 1.16390818198
0.000310175681077 65.5290701374 14725.5606665 88293.4793338 1.13170053999
0.000306265347357 65.5277834369 14913.2807963 90560.7207983 1.12976215149
0.000258479734231 65.423029618 17642.0777454 126936.865395 1.10656760475
0.000215399778526 65.3411146984 21143.9861262 182560.219462 1.0867267999
0.000179499815438 65.255255007 25339.4429447 262541.276981 1.07087168309
0.000149583179532 65.1989870711 30381.1120699 377733.447875 1.05813752249
0.00012465264961 65.1382747744 36423.3859733 543429.659926 1.0478158781
0.000103877208008 65.1029202803 43684.3401501 782113.979058 1.03942825495
8.65643400068e-05 65.0629176845 52388.997883 1125552.10729 1.03256675554
7.21369500057e-05 65.0296593103 62834.6616816 1619966.52865 1.02694093065
6.01141250047e-05 65.0010629479 75368.4366659 2331725.98909 1.02231486751
5.00951041706e-05 64.9830727935 90417.0925965 3356756.1275 1.01850414049
4.17459201422e-05 64.9675317816 108474.562701 4832572.81429 1.01535698996
3.47882667852e-05 64.9450677891 130124.466203 6956498.65392 1.01275210179
2.8990222321e-05 64.9271334231 156106.239313 10014591.8013 1.01059557419
2.41585186008e-05 64.9232546959 187316.296289 14420150.687 1.00880963397
2.0132098834e-05 64.9170251475 224757.987387 20763024.5341 1.00732718482
1.87152538409e-05 64.9124309297 241756.260848 24024067.7772 1.00680663774
1.67767490283e-05 64.9050311258 269659.753521 29893231.2572 1.00609553539
1.39806241903e-05 64.8998858918 323566.052052 43042840.5929 1.00507275969
1.16505201586e-05 64.8891670103 388215.134161 61971453.542 1.00422213236
9.7087667988e-06 64.8944820596 465896.319276 89246202.628 1.00351563871
8.090638999e-06 64.8856575951 558999.559062 128497056.155 1.00292715401
6.74219916584e-06 64.8871547479 670814.948705 185040030.324 1.00243786413
5.61849930486e-06 64.884849238 804949.336722 266448176.143 1.00203044945
4.68208275405e-06 64.8813129033 965886.558735 383664462.139 1.00169123316
3.90173562838e-06 64.8739862559 1158932.98453 552414437.671 1.00140870507
3.25144635698e-06 64.877187409 1390788.20534 795516042.392 1.00117363439
2.70953863082e-06 64.8745396593 1668877.73386 1145496349.45 1.00097774958
2.25794885901e-06 64.870392676 2002525.26478 1649409301.09 1.00081457323
1.88162404918e-06 64.8611397939 2402687.55803 2374810610.69 1.00067859895
1.56802004098e-06 64.8742834116 2883809.33332 3420420261.19 1.00056553384
1.30668336749e-06 64.8718687601 3460442.39587 4925221850.15 1.00047120512
1.08890280624e-06 64.868139754 4152292.17663 7091911779.02 1.00039260981
1e-06 64.8661835865 4521306.25457 8408692322.52 1.0003605301
9.07419005198e-07 64.863184254 4982369.96253 10211572805.1 1.00032712308
7.56182504332e-07 64.866171316 5979119.29115 14705342014.6 1.00027259654
6.30152086943e-07 64.8758450112 7176013.17112 21178850498.4 1.00022718477
5.25126739119e-07 64.8698884815 8610425.17268 30494744607.3 1.0001892943
4.37605615933e-07 64.8696023586 10332464.6334 43912238549.0 1.00015773833
3.64671346611e-07 64.8602082088 12397161.9939 63224466276.4 1.00013142525
3.03892788842e-07 64.8739156027 14879738.3749 91062472286.8 1.00010954119
2.53243990702e-07 64.8636070989 17852848.7707 1.31109123464e+11 1.00009126774
2.11036658918e-07 64.8695354517 21425376.5655 1.8881439332e+11 1.00007606195
1.75863882432e-07 64.869409514 25710401.9643 2.71892198528e+11 1.00006338383
1.4655323536e-07 64.8711046081 30853288.5594 3.91534996763e+11 1.00005282054
1.22127696133e-07 64.8623233687 37018934.5464 5.63734075475e+11 1.00004401068
1.01773080111e-07 64.8735023454 44430377.681 8.11916977899e+11 1.00003668155
8.48109000925e-08 64.8647083513 53309225.8508 1.16900196143e+12 1.00003056358
7.06757500771e-08 64.8687599053 63975066.7568 1.68346797001e+12 1.00002547108
5.88964583976e-08 64.8603072728 76760076.691 2.42387799564e+12 1.00002122302
4.9080381998e-08 64.8708968885 92127130.9905 3.49095418195e+12 1.00001768866
4.09003183317e-08 64.86755578 110546863.293 5.02671511291e+12 1.00001473974
3.40835986097e-08 64.8658266128 132652699.75 7.23827680752e+12 1.00001228275
2.84029988414e-08 64.868999349 159191025.717 1.04236284215e+13 1.0000102361
2.36691657012e-08 64.8639472284 191014353.141 1.50088559177e+13 1.0000085294
1.9724304751e-08 64.8701804832 229239250.942 2.16148294501e+13 1.0000071085
1.64369206258e-08 64.8671112988 275074086.013 3.11238817833e+13 1.00000592346
1.36974338549e-08 64.8691024943 330099035.8 4.48197655368e+13 1.00000493637
1.14145282124e-08 64.8642011309 396088913.112 6.4535585841e+13 1.00000411332
9.51210684365e-09 64.8754871551 475389396.559 9.29474131508e+13 1.00000342836
7.92675570304e-09 64.858188765 570315166.563 1.3380858672e+14 1.0000028562
6.60562975253e-09 64.8735851563 684540661.313 1.92730105345e+14 1.00000238073
5.50469146044e-09 64.8553729116 821218184.67 2.77453439109e+14 1.00000198339
4.5872428837e-09 64.8734969392 985737211.854 3.99644602993e+14 1.00000165328
3.82270240309e-09 64.8594396491 1182628337.64 5.75363527076e+14 1.00000137744
3.18558533591e-09 64.8702788008 1419391170.73 8.28661939816e+14 1.00000114806
2.65465444659e-09 64.8701470321 1703265945.09 1.19327076948e+15 1.00000095671
2.21221203882e-09 64.8658169464 2043782702.41 1.71819521079e+15 1.00000079721


==> data_epsilon=0.80/Jc0.62-0.80.dat <==
peclet sigma/nT eta/eta0 etaB*d T/T0
0.0017640964501 68.0234564464 2527.12572727 2464.63213022 15537.5177735
0.0017640964501 68.0234564464 2527.12572727 2464.63213022 15537.5177735
0.00176321440187 68.0216300927 2528.3220378 2467.03237323 153.202740652
0.00176233279467 68.0183928277 2529.46644387 2469.38372935 95.3148383451
0.00176145162827 68.014016648 2530.5689871 2471.69593171 71.9557824122
0.00176057090246 68.0092006566 2531.65562834 2473.99428965 58.9719092071
0.00175969061701 68.0080729764 2532.88009027 2476.4290776 51.274845292
0.00175720930633 68.0129459879 2536.6384518 2483.60576695 39.3028407841
0.00174209371084 68.0109874153 2558.57437888 2526.81889935 18.4153592927
0.00172467277373 68.0139424675 2584.53085656 2578.23557668 12.5527105574
0.00170742604599 68.0099627951 2610.48447368 2630.43028 9.85630816224
0.001699761465 68.0061619564 2622.10914707 2654.05775397 9.05262421198
0.00169035178553 68.0067854608 2636.72981348 2683.71328418 8.27121234335
0.00167344826768 67.996483077 2662.95997362 2737.7887226 7.19992021171
0.001656713785 68.0004089174 2690.01386071 2793.53820161 6.43991719176
0.00164014664715 67.990384098 2716.78514242 2849.8381492 5.84779743556
0.00162374518068 67.9881404257 2744.13685749 2907.60545349 5.38437259672
0.00160750772887 67.9890056224 2771.89068542 2966.67937437 5.00808426128
0.00159143265158 67.9817929594 2799.59255292 3026.59387005 4.69082733241
0.00132619387632 67.91321216 3356.12195084 4353.89847553 2.5235494954
0.00126842941101 67.8950852917 3508.02366254 4758.21206126 2.32359061911
0.0011051615636 67.828325238 4022.31243047 6261.77721155 1.92189650145
0.000920967969666 67.7558911457 4821.62038771 9007.32994418 1.6312138342
0.000767473308055 67.6691819396 5778.54002199 12953.9563189 1.45938064421
0.000639561090046 67.6135504531 6928.54731427 18638.361715 1.34702447736
0.000532967575038 67.5390948466 8305.10117109 26809.6856704 1.26839550782
0.000444139645865 67.4783139573 9957.15252997 38571.2044684 1.21114275693
0.000370116371554 67.4121734283 11936.8713385 55488.0930534 1.1681191571
0.00032102038176 67.4007427894 13760.1305772 73745.8407317 1.1417377376
0.000308430309629 67.3825273305 14317.9461803 79867.7148265 1.13517519607
0.000257025258024 67.3219771404 17166.0960246 114906.161377 1.10938832346
0.00021418771502 67.3031473949 20593.5536658 165418.592378 1.08906568052
0.000178489762517 67.2639575866 24697.8747464 238064.070431 1.07280523876
0.000148741468764 67.2401594672 29626.9639082 342690.973774 1.05973202551
0.00012395122397 67.2044142979 35533.4568981 493212.668718 1.04913167647
0.000103292686642 67.2001216854 42637.4246822 710180.877982 1.04052245602
8.60772388679e-05 67.1838485443 51152.519555 1022412.81746 1.03347584832
7.17310323899e-05 67.1594442548 61360.7263053 1471739.65878 1.02769194655
5.9775860325e-05 67.1483788091 73620.739534 2118955.92386 1.02293981058
4.98132169375e-05 67.142771593 88337.5102132 3051041.73227 1.01902364095
4.15110141145e-05 67.1377010584 105997.006896 4393168.30308 1.01578905599
3.45925117621e-05 67.1295961022 127181.052948 6325398.65335 1.01311269575
2.88270931351e-05 67.1146123265 152583.198342 9106540.96605 1.01089495174
2.40225776126e-05 67.1079620611 183081.694979 13112119.6062 1.00905762365
2.05619933212e-05 67.1195541788 213931.299259 17900151.1344 1.00774153128
2.00188146772e-05 67.1256054967 219755.795051 18886416.3783 1.00753578318
1.66823455643e-05 67.1164561297 263671.010226 27192732.6506 1.00626910313
1.39019546369e-05 67.1100824526 316375.165026 39153816.4433 1.00521693309
1.15849621974e-05 67.1045847853 379619.097034 56376876.8986 1.00434236286
9.65413516452e-06 67.1204363193 455650.525392 81201879.8192 1.00361622077
8.0451126371e-06 67.0913452854 546543.647299 116880027.365 1.00300993741
6.70426053092e-06 67.1067978616 656003.433631 168346004.174 1.00250728773
5.58688377577e-06 67.1020231794 787148.110391 242400997.831 1.00208816621
4.6557364798e-06 67.1072710678 944651.60563 349084735.823 1.00173951791
3.87978039984e-06 67.0896692088 1133284.5946 502550168.922 1.0014486922
3.2331503332e-06 67.1053702682 1360259.78194 723841604.954 1.00120716205
2.69429194433e-06 67.1038991328 1632275.95354 1042309060.34 1.00100569332
2.24524328694e-06 67.088007377 1958267.2714 1500569593.11 1.00083770354
1.87103607245e-06 67.0806672805 2349663.62093 2160583798.82 1.00069788803
1.55919672704e-06 67.0912886763 2820042.7934 3111733296.87 1.00058158094
1.29933060587e-06 67.1002836005 3384505.05159 4481496700.86 1.00048465707
1.08277550489e-06 67.091821937 4060893.89938 6452541450.61 1.00040378916
1e-06 67.0906192434 4396957.62057 7564842014.61 1.0003728994
9.02312920743e-07 67.0909818536 4873011.66157 9291543344.28 1.00033645845
7.51927433952e-07 67.0878730404 5847343.0314 13379202431.3 1.00028034939
6.2660619496e-07 67.1135622477 7019498.50671 19273428834.2 1.00023370033
5.22171829134e-07 67.0922570077 8420724.19531 27744927080.8 1.00019467896
4.35143190945e-07 67.0985910775 10105823.0185 39956466864.7 1.0001622412
3.62619325787e-07 67.0965906213 12126626.072 57535596886.1 1.0001351924
3.02182771489e-07 67.111333156 14555148.6567 82869463683.5 1.00011268192
2.51818976241e-07 67.0843900325 17459166.2579 1.19284119588e+11 1.00009386169
2.09849146868e-07 67.1042450011 20957200.3773 1.7181997072e+11 1.0000782397
1.74874289056e-07 67.0974546029 25146095.6171 2.47395720891e+11 1.00006519209
1.45728574214e-07 67.0947378744 30174092.9632 3.56235413775e+11 1.0000543238
1.21440478511e-07 67.0767706656 36199215.2207 5.12841625893e+11 1.0000452572
1.01200398759e-07 67.0996611696 43453882.2036 7.38743957785e+11 1.00003772685
8.43336656329e-08 67.096906132 52142517.6423 1.06374762111e+12 1.0000314375
7.02780546941e-08 67.0866823818 62561487.0428 1.53156317011e+12 1.00002619376
5.85650455784e-08 67.0802793806 75066619.1316 2.20524046856e+12 1.00002182593
4.88042046487e-08 67.0911516877 90094543.0282 3.1760609642e+12 1.00001819114
4.06701705405e-08 67.0978586203 108124259.462 4.57398499247e+12 1.00001516074
3.38918087838e-08 67.0908031229 129735467.931 6.58584579915e+12 1.00001263258
2.82431739865e-08 67.0977239639 155698621.159 9.48459624601e+12 1.00001052821
2.35359783221e-08 67.0944592342 186829254.52 1.36571540548e+13 1.00000877306
1.96133152684e-08 67.1079472979 224240175.582 1.96702553745e+13 1.00000731234
1.63444293903e-08 67.0860303942 269000328.702 2.83159169725e+13 1.00000609162
1.36203578253e-08 67.1027071958 322880638.84 4.07850566079e+13 1.0000050776
1.13502981877e-08 67.0971580634 387424725.444 5.87256247339e+13 1.00000423098
9.45858182311e-09 67.1069168893 464977288.486 8.45771990066e+13 1.00000352633
7.88215151926e-09 67.0904161806 557835548.02 1.21761219723e+14 1.00000293788
6.56845959938e-09 67.099235254 669490650.985 1.75359204438e+14 1.00000244856
5.47371633282e-09 67.0841908395 803208652.245 2.5246063714e+14 1.00000204
4.56143027735e-09 67.0984213729 964054843.758 3.6362043573e+14 1.00000170036
3.80119189779e-09 67.0794861926 1156539344.88 5.23465663697e+14 1.00000141657
3.16765991482e-09 67.1009627249 1388291554.55 7.54031893401e+14 1.00000118085
2.63971659569e-09 67.097002294 1665851537.82 1.08574184009e+15 1.00000098398
2.19976382974e-09 67.0902060202 1998819363.91 1.5633098856e+15 1.0000008199


==> exp_data/69umsQ0.25L.csv <==
gammadotUp,StressUp,stdStressUp,gammadotDown,StressDown,stdStressDown
800,172.716,2.707082774,800,98.80413333,9.193754059
600,155.7653333,3.360622533,600,109.434,5.765023603
400,149.8906667,1.952187296,400,118.2473333,2.560419794
200,88.42393333,1.869055318,200,58.9478,0.444052635
100,51.22793333,0.369067254,100,24.14106667,0.306240444
50,44.95893333,0.47826703,50,11.0086,0.264221444
25,40.4336,0.889136323,25,7.095213333,0.28437007
12.5,32.3502,2.259675584,12.5,4.639193333,0.215880819
6.25,19.68864,1.105255207,6.25,3.73462,0.245668779
3.13,20.12494,1.072421985,3.13,5.600036,0.301908549
1.56,24.39639,1.342693952,1.56,7.593862,0.327075693
0.75,24.68287,2.347056672,0.75,8.769023,0.590795536
0.38,25.34118,1.485506312,0.38,7.5291905,0.440746692
0.19,24.8289475,1.386549006,0.19,8.72353625,0.534729699
0.1,22.648015,1.995994992,0.1,9.86764975,0.568350479
0.05,22.30492,1.359166156,0.05,11.15495075,0.488038128
0.01,24.51089,1.434127825,0.01,11.38946375,0.733995976
0.005,22.8678875,1.542094468,0.005,11.1714375,0.54542832
0.001,19.43693438,1.75801217,0.001,0,0
0.0005,18.02248131,0.69563942,0.0005,0,0

==> exp_data/69umsQ0.6L.csv <==
gammadotUp,StressUp,stdStressUp,gammadotDown,StressDown,stdStressDown
800,175.3966667,4.351371978,800,174.6153333,3.803815503
600,169.7766667,2.067080988,600,171.5426667,2.402021371
400,137.844,1.626401813,400,133.1313333,0.975183988
200,70.71186667,0.319905537,200,66.83066667,0.221772943
100,25.95006667,0.551770717,100,18.29313333,0.304164633
50,8.06228,1.115717896,50,4.647813333,0.180894819
25,3.571533333,0.340321007,25,2.923446667,0.086953624
12.5,3.43752,0.340383973,12.5,2.3778,0.078505587
6.25,4.029128,0.63435345,6.25,2.19094,0.068968707
3.13,5.450808,0.622591385,3.13,2.323558,0.081019179
1.56,5.202997,0.697462368,1.56,2.805095,0.114610366
0.75,6.852188,0.575460278,0.75,3.45124,0.153254026
0.38,7.6119425,0.751370941,0.38,3.952773,0.234671021
0.19,7.1426825,0.765857798,0.19,4.189144,0.317342712
0.1,6.20743975,0.837578526,0.1,4.23261775,0.337136029
0.05,5.26573575,1.223803885,0.05,4.13274525,0.356621784
0.01,4.44062855,1.434636437,0.01,3.762434025,0.800900642
0.005,3.794552813,1.521705245,0.005,2.990800563,0.967981845
0.001,3.501850206,1.545104851,0.001,1.773790469,0.819391027
0.0005,2.403689907,1.4789028,0.0005,1.053758952,0.612983154

==> exp_data/69umsQ0.7L.csv <==
gammadotUp,StressUp,stdStressUp,gammadotDown,StressDown,stdStressDown
800,182.7506667,4.666225864,800,177.454,3.676589646
600,173.1326667,1.092359613,600,175.778,1.504684115
400,133.7266667,1.398727313,400,130.0606667,2.461676161
200,66.15366667,0.315943636,200,63.68806667,0.700340577
100,20.5416,1.017874592,100,18.10613333,0.411893167
50,6.147326667,0.507907165,50,4.95476,0.155723082
25,3.316273333,0.160319821,25,2.994333333,0.060576995
12.5,2.574386667,0.115985047,12.5,2.390413333,0.045764051
6.25,2.608624,0.141731099,6.25,2.239696,0.074584038
3.13,3.075904,0.250005956,3.13,2.293096,0.086338933
1.56,3.81745,0.273454271,1.56,2.677767,0.115733288
0.75,4.982616,0.350138475,0.75,3.247202,0.163481043
0.38,5.1887615,0.333856263,0.38,3.5479705,0.216518685
0.19,4.2862055,0.385386568,0.19,3.27705775,0.272284991
0.1,3.2563925,0.343491559,0.1,2.76769375,0.295960231
0.05,2.22676575,0.357135046,0.05,2.08146125,0.379215787
0.01,0.754619,0.37395976,0.01,0.621516425,0.22073624
0.005,0.428350813,0.241490729,0.005,0.379031281,0.223868743
0.001,0.077646567,0.057723643,0.001,0.292725686,0.26665935
0.0005,0.026783395,0.037769345,0.0005,0.185756601,0.207951574

==> exp_data/69umsQ0.8L.csv <==
gammadotUp,StressUp,stdStressUp,gammadotDown,StressDown,stdStressDown
800,184.6675,0.651786008,800,189.435,0.438824187
600,177.165,0.886885938,600,175.02,0.527825729
400,138.8575,0.528417449,400,135.2325,0.209025517
200,63.97775,0.127677654,200,58.17075,0.477728218
100,19.1385,0.180115704,100,14.456,0.06512552
50,4.573975,0.043413237,50,4.165375,0.024977773
25,2.69955,0.05317001,25,2.5541,0.017024884
12.5,2.21005,0.015240844,12.5,2.0469,0.015251011
6.25,1.960733333,0.013826159,6.25,1.7357,0.037274173
3.13,1.89206,0.043716084,3.13,1.53918,0.044541012
1.56,1.96974,0.065335421,1.56,1.475675,0.032930099
0.75,1.947441176,0.059554849,0.75,1.370164706,0.043053628
0.38,1.614163636,0.055405617,0.38,1.07701303,0.038897807
0.19,1.121486301,0.058615053,0.19,0.770693288,0.052544305
0.1,0.762817231,0.047778988,0.1,0.528844769,0.028125874
0.05,0.427249492,0.031421668,0.05,0.336738644,0.022605607
0.01,0.1129745,0.019243809,0.01,0.090208958,0.020075249
0.005,0.060375829,0.017749121,0.005,0.046102886,0.018913275
0.001,0.009602758,0.016055797,0.001,0.009785706,0.017162569
0.0005,0.006105196,0.024228863,0,0,0

==> exp_data/69umsQ0L.csv <==
gammadotUp,StressUp,stdStressUp,gammadotDown,StressDown,stdStressDown
800,182.13,0.560892146,800,74.189,25.44240779
600,161.1,1.275957157,600,81.26575,5.647016875
400,176.91,0.916187754,400,141.5225,0.945987139
200,169.98,0.554196115,200,120.13,0.385486705
100,154.365,0.151547572,100,107.6975,0.148632657
50,148.8925,0.367457481,50,105.745,0.240624188
25,147.79,0.410446911,25,102.5671429,0.385560816
12.5,146.6425,1.295386043,12.5,103.5815385,1.199352924
6.25,146.6183333,0.507914035,6.25,103.4252,1.403187205
3.13,136.43,2.546256511,3.13,104.1128,0.749053934
1.56,147.016,0.920219653,1.56,103.5016,0.391244376
0.75,143.91,1.60540104,0.75,103.6884,0.278671886
0.38,141.9293939,3.502567754,0.38,103.25675,0.251232015
0.19,151.1832877,0.84089908,0.19,102.053525,0.349383021
0.1,139.0796923,4.937877824,0.1,101.6956,0.27727214
0.05,136.8394915,5.877973326,0.05,100.7123525,0.377342399
0.01,147.8166667,2.89576972,0.01,114.164975,3.044388157
0.005,129.5337143,8.480082576,0.005,97.57994688,0.646953992

==> exp_data/69umsQ1.5L.csv <==
gammadotUp,StressUp,stdStressUp,gammadotDown,StressDown,stdStressDown
800,179.04,5.487810735,800,216.264,51.5912999
600,154.2525,0.88198167,600,163.6573333,0.979937802
400,130.935,0.830481788,400,132.5753333,1.29776658
200,52.04275,0.52003806,200,48.18406667,0.552207708
100,12.95075,0.288900646,100,11.35346667,0.107804629
50,4.23105,0.030855199,50,3.902733333,0.068935971
25,3.5317,0.030268465,25,2.705926667,0.079548812
12.5,3.129425,0.049664164,12.5,2.16238,0.11250383
6.25,2.522833333,0.028132875,6.25,1.526244,0.119551722
3.13,1.93826,0.066984413,3.13,1.0222318,0.093174099
1.56,1.38517,0.065963029,1.56,0.5971267,0.090561336
0.75,0.870324706,0.033523555,0.75,0.3274394,0.041781204
0.38,0.52875303,0.023883433,0.38,0.186297805,0.041463066
0.19,0.30218274,0.043791789,0.19,0.104708579,0.038676725
0.1,0.175695692,0.028630173,0.1,0.062620181,0.025233887
0.05,0.090633695,0.022185003,0.05,0.035044312,0.018781852
0.01,0.021112922,0.018618802,0.01,0.010772517,0.011959584
0.005,0.01040108,0.017827456,0.005,0.007527113,0.010535534
0.001,0.003442395,0.017479566,0,0,0

==> exp_data/69umsQ1L.csv <==
gammadotUp,StressUp,stdStressUp,gammadotDown,StressDown,stdStressDown
800,193.305,1.397008709,800,121.68,15.47641216
600,171.4725,0.927375329,600,156.87,1.343205122
400,134.6775,0.453238348,400,103.2185,4.413533241
200,59.886,0.466466862,200,55.80825,0.365511856
100,16.25775,1.314128196,100,17.38375,0.195944507
50,4.167,0.057886844,50,4.225725,0.145774057
25,2.93305,0.035247931,25,2.449528571,0.05131188
12.5,2.478475,0.049442719,12.5,2.117161538,0.040224527
6.25,2.11745,0.028468702,6.25,1.919036,0.081293419
3.13,1.90083,0.043109577,3.13,1.810798,0.096308237
1.56,1.732105,0.053045149,1.56,1.930069,0.116741923
0.75,1.475741,0.047639231,0.75,1.889187,0.118408859
0.38,1.113118,0.052218797,0.38,1.5972405,0.111364807
0.19,0.743818,0.05079099,0.19,1.1907112,0.102654562
0.1,0.476029,0.036120212,0.1,0.8127723,0.069148266
0.05,0.270055,0.027297451,0.05,0.4631565,0.057836611
0.01,0.059505,0.017604081,0.01,0.102397,0.024109666
0.005,0.028021,0.016723013,0.005,0.063782219,0.017290757
0.001,0.006378,0.016960513,0,0,0

==> exp_data/69umsQ2L.csv <==
gammadotUp,StressUp,stdStressUp,gammadotDown,StressDown,stdStressDown
800,186.325,3.242452775,800,141.6553333,18.56917294
600,147.1375,0.363444173,600,141.3913333,1.186115308
400,124.8675,1.175198565,400,114.3046667,1.907608326
200,46.3495,0.049020404,200,45.7372,0.469610355
100,11.894,0.069392603,100,10.7902,0.271525111
50,4.246525,0.013192769,50,4.111133333,0.09499508
25,3.6811,0.036281492,25,3.43696,0.134196342
12.5,3.279425,0.091587276,12.5,2.93902,0.141716605
6.25,2.60625,0.122580467,6.25,2.25316,0.145384373
3.13,1.8178,0.069963625,3.13,1.530744,0.139208326
1.56,1.140055,0.045258445,1.56,0.9524057,0.125080611
0.75,0.644825882,0.030919989,0.75,0.5508676,0.068938173
0.38,0.35722,0.027024323,0.38,0.298523,0.058532817
0.19,0.18743589,0.036014888,0.19,0.163693455,0.055742406
0.1,0.103091508,0.02919451,0.1,0.093060487,0.037999443
0.05,0.053099217,0.023727,0.05,0.04993315,0.028341603
0.01,0.01225169,0.017940031,0.01,0.010491186,0.016649543
0.005,0.006543746,0.014973525,0.005,0.007757237,0.014095955
0.001,0.003239594,0.015913475,0,0,0
0.0005,0.00167,0.016,0,0,0

==> exp_data/69umsQ3L2.csv <==
gammadotUp,StressUp,stdStressUp,gammadotDown,StressDown,stdStressDown
800,167.0025,0.795419177,800,152.6856667,3.639548744
600,141.6525,0.605385552,600,133.167,2.026905489
400,119.76,0.453284311,400,113.9306667,2.362746697
200,37.716,0.358326667,200,37.19036667,0.478216261
100,10.79925,0.098242472,100,10.38476667,0.174883347
50,4.459725,0.109791571,50,4.395326667,0.107449924
25,3.79355,0.022898981,25,3.530253333,0.14881334
12.5,3.179925,0.043989648,12.5,2.784946667,0.139935199
6.25,2.18465,0.074486314,6.25,1.930454,0.123754143
3.13,1.39304,0.063073435,3.13,1.1429152,0.137256441
1.56,0.759789,0.053395722,1.56,0.627535,0.104254592
0.75,0.388768235,0.029669108,0.75,0.32786163,0.066990393
0.38,0.209833636,0.033209818,0.38,0.167674186,0.060977575
0.19,0.105840534,0.039475596,0.19,0.089521087,0.063748518
0.1,0.057947823,0.027829205,0.1,0.048634244,0.04120542
0.05,0.031595003,0.023604056,0.05,0.024069184,0.030252816
0.01,0.006544249,0.016564197,0.01,0.004182703,0.017537303
0.005,0.005305246,0.015948408,0.005,0.002378508,0.014092906
0.001,0.002930274,0.016160794,0,0,0
